A Dynamic Macroscopic Framework for Pricing of Ride-hailing Services with an Optional Bus Lane Access for Pool Vehicles

On-demand trip sharing is an efficient solution to mitigate the negative impact e-hailing has on congestion. It motivates platform operators to reduce their fleet size, and serves the same demand level with a lower effective distance traveled. Users nevertheless prefer to travel solo and for shorter distances despite the fare discount they receive. By offering them the choice to pool and travel in high occupancy dedicated bus lanes, we provide them with a larger incentive to share their rides, yet this creates additional bus delays. In this work, we develop dynamic feedback-based control schemes that adjust the price gap between solo and pool trips to improve multi-modal delays. First, we develop a modal- and space-dependent aggregate model for private vehicles, ride-pooling, and buses, and we use this model to test different control strategies. To minimize the error between the target and actual speeds in the bus network, we design a PI controller and show that by adjusting pool trip fares, we can, with little input data, minimize this error. We also put forward a Model Predictive Control (MPC) framework to minimize the total Passenger Hours Traveled (PHT) and Waiting Times (WT) for the different travelers. Moreover, we show how the MPC framework can be utilized to impose a minimum speed in dedicated bus lanes to ensure that the buses operate on schedule. The results mark the possibility of improving the overall network conditions by incentivizing or discouraging pooling in the vehicle or bus network.

==> min_PHT.txt <==
50000	1000	8378.229505819098
50000	3000	9241.502358952315
50000	5000	10055.897287500724
50000	7000	10828.482912682455
50000	9000	11569.73313871745
50000	11000	12286.100656526836
50000	13000	12981.926419738937
50000	15000	13660.321896150403
50000	17000	14323.663886467188
50000	19000	14973.769445653985
50000	21000	15612.102088088901
50000	23000	16239.85308777268
50000	25000	16858.001711776877
50000	27000	17467.39330150339
50000	29000	18068.719448506497
50000	31000	18662.610231405455
50000	33000	19249.5900147075
50000	35000	19830.1242388446
50000	37000	20404.645398691067
50000	39000	20973.51492340448
50000	41000	21540.129706320407
50000	43000	22106.744489236335
50000	45000	22673.359272152265
50000	47000	23239.974055068196
50000	49000	23806.588837984127
50000	51000	24373.203620900054
50000	53000	24939.81840381598
50000	55000	25506.433186731912
50000	57000	26073.047969647843
50000	59000	26639.66275256377
50000	61000	27206.2775354797
50000	63000	27772.892318395632
50000	65000	28339.50710131156
50000	67000	28906.12188422749
50000	69000	29472.736667143417
50000	71000	30039.35145005935
50000	73000	30605.96623297528

51000	1000	8539.16565048977
51000	3000	9404.657929206323
51000	5000	10224.005031391018
51000	7000	11000.839574184018
51000	9000	11745.89447017948
51000	11000	12465.797187461832
51000	13000	13164.913651400799
51000	15000	13846.428117401258
51000	17000	14512.76525246311
51000	19000	15165.72773496159
51000	21000	15806.824440747121
51000	23000	16437.232792817413
51000	25000	17057.9928852344
51000	27000	17669.902732784314
51000	29000	18273.707815507383
51000	31000	18870.025024508464
51000	33000	19459.375512134604
51000	35000	20042.25088947401
51000	37000	20619.057973285366
51000	39000	21190.178096057185
51000	41000	21757.083569239836
51000	43000	22323.698349427163
51000	45000	22890.313129614493
51000	47000	23456.927909801816
51000	49000	24023.542689989146
51000	51000	24590.157470176473
51000	53000	25156.7722503638
51000	55000	25723.38703055113
51000	57000	26290.001810738453
51000	59000	26856.616590925783
51000	61000	27423.23137111311
51000	63000	27989.846151300437
51000	65000	28556.460931487763
51000	67000	29123.075711675094
51000	69000	29689.69049186242
51000	71000	30256.305272049747
51000	73000	30822.920052237074

52000	1000	8701.941982536644
52000	3000	9569.230201134473
52000	5000	10393.608104368404
52000	7000	11174.801228752958
52000	9000	11923.825966056917
52000	11000	12647.316732290903
52000	13000	13349.826422268396
52000	15000	14034.54204446889
52000	17000	14703.924647302563
52000	19000	15359.826642458152
52000	21000	16003.747121237611
52000	23000	16636.92252661485
52000	25000	17260.328358938346
52000	27000	17874.843885741007
52000	29000	18481.191274897225
52000	31000	19079.999021346674
52000	33000	19671.784591222182
52000	35000	20257.065087742656
52000	37000	20836.22745999557
52000	39000	21409.664711910234
52000	41000	21977.842149179618
52000	43000	22544.456931806963
52000	45000	23111.071714434303
52000	47000	23677.686497061644
52000	49000	24244.30127968899
52000	51000	24810.916062316326
52000	53000	25377.53084494367
52000	55000	25944.14562757101
52000	57000	26510.760410198352
52000	59000	27077.375192825697
52000	61000	27643.989975453038
52000	63000	28210.60475808038
52000	65000	28777.219540707723
52000	67000	29343.834323335064
52000	69000	29910.449105962405
52000	71000	30477.063888589746
52000	73000	31043.67867121709

53000	1000	8866.616724381132
53000	3000	9735.247097751071
53000	5000	10564.805056589801
53000	7000	11350.510056622083
53000	9000	12103.514556536229
53000	11000	12830.726604976182
53000	13000	13536.715371565326
53000	15000	14224.718481917782
53000	17000	14897.23072170134
53000	19000	15556.146002943164
53000	21000	16202.98328977399
53000	23000	16838.953130472455
53000	25000	17465.10331192097
53000	27000	18082.289678363257
53000	29000	18691.246303937824
53000	31000	19292.60504563562
53000	33000	19886.901412191837
53000	35000	20474.635492096968
53000	37000	21056.22947720901
53000	39000	21632.056157019324
53000	41000	22202.4541875672
53000	43000	22769.203376740574
53000	45000	23335.818156720154
53000	47000	23902.43293669973
53000	49000	24469.047716679306
53000	51000	25035.662496658886
53000	53000	25602.27727663846
53000	55000	26168.89205661804
53000	57000	26735.506836597615
53000	59000	27302.12161657719
53000	61000	27868.73639655677
53000	63000	28435.351176536347
53000	65000	29001.965956515924
53000	67000	29568.5807364955
53000	69000	30135.195516475076
53000	71000	30701.810296454656
53000	73000	31268.425076434232

54000	1000	9033.251197497859
54000	3000	9902.737367483905
54000	5000	10737.646516718018
54000	7000	11527.894253730949
54000	9000	12285.057495928599
54000	11000	13016.077276072183
54000	13000	13725.633174349152
54000	15000	14417.014563036262
54000	17000	15092.747110564576
54000	19000	15754.752915579968
54000	21000	16404.55558339225
54000	23000	17043.425882676464
54000	25000	17672.39064355983
54000	27000	18292.316489918678
54000	29000	18903.95314455138
54000	31000	19507.932871843856
54000	33000	20104.81459234021
54000	35000	20695.07483185817
54000	37000	21279.15625140031
54000	39000	21857.43867445678
54000	41000	22430.26681883989
54000	43000	22998.135962606088
54000	45000	23564.750742434742
54000	47000	24131.365522263404
54000	49000	24697.98030209206
54000	51000	25264.595081920717
54000	53000	25831.209861749376
54000	55000	26397.82464157803
54000	57000	26964.43942140669
54000	59000	27531.054201235347
54000	61000	28097.668981064002
54000	63000	28664.283760892664
54000	65000	29230.89854072132
54000	67000	29797.513320549973
54000	69000	30364.128100378635
54000	71000	30930.74288020729
54000	73000	31497.357660035945

55000	1000	9201.910057569925
55000	3000	10071.73070381417
55000	5000	10912.10465620474
55000	7000	11707.11256184465
55000	9000	12468.507882367707
55000	11000	13203.419856782752
55000	13000	13916.634645660768
55000	15000	14611.489878289834
55000	17000	15290.518947416183
55000	19000	15955.68751498915
55000	21000	16608.570299930347
55000	23000	17250.4174348154
55000	25000	17882.266656766733
55000	27000	18505.004383574054
55000	29000	19119.396059567203
55000	31000	19726.07101709296
55000	33000	20325.60483054977
55000	35000	20918.4775175041
55000	37000	21505.119989361338
55000	39000	22085.9210375911
55000	41000	22661.23307044299
55000	43000	23231.3712286828
55000	45000	23798.08428143772
55000	47000	24364.699061100284
55000	49000	24931.31384076285
55000	51000	25497.928620425417
55000	53000	26064.543400087983
55000	55000	26631.15817975055
55000	57000	27197.772959413112
55000	59000	27764.38773907568
55000	61000	28331.002518738245
55000	63000	28897.617298400808
55000	65000	29464.232078063375
55000	67000	30030.84685772594
55000	69000	30597.461637388504
55000	71000	31164.07641705107
55000	73000	31730.691196713637

56000	1000	9372.661553061533
56000	3000	10242.482199305778
56000	5000	11088.242848133843
56000	7000	11888.090031963458
56000	9000	12653.867699515537
56000	11000	13392.807570301311
56000	13000	14109.776850665185
56000	15000	14808.183556520444
56000	17000	15490.606140088556
56000	19000	16159.063159383815
56000	21000	16815.07697826462
56000	23000	17459.970482746976
56000	25000	18094.80083047646
56000	27000	18720.437346774183
56000	29000	19337.66361125427
56000	31000	19947.11268921913
56000	33000	20549.366699057282
56000	35000	21144.915758176976
56000	37000	21734.199312965444
56000	39000	22317.61343429373
56000	41000	22895.486911812943
56000	43000	23468.156650173783
56000	45000	24036.05231601982
56000	47000	24602.667097458645
56000	49000	25169.281878897476
56000	51000	25735.896660336304
56000	53000	26302.511441775132
56000	55000	26869.12622321396
56000	57000	27435.741004652788
56000	59000	28002.35578609162
56000	61000	28568.970567530443
56000	63000	29135.585348969274
56000	65000	29702.2001304081
56000	67000	30268.81491184693
56000	69000	30835.42969328576
56000	71000	31402.044474724586
56000	73000	31968.659256163417

57000	1000	9545.577810120632
57000	3000	10415.398456364877
57000	5000	11266.135878141398
57000	7000	12070.99564134969
57000	9000	12841.210420796335
57000	11000	13584.295881750946
57000	13000	14305.119221141136
57000	15000	15007.176202972038
57000	17000	15693.102750469392
57000	19000	16364.89256496245
57000	21000	17024.15967890875
57000	23000	17672.193655684525
57000	25000	18310.077365144843
57000	27000	18938.703551016493
57000	29000	19558.84896449287
57000	31000	20171.15613672387
57000	33000	20776.216055691686
57000	35000	21374.52911920275
57000	37000	21966.530824785932
57000	39000	22552.610267957905
57000	41000	23133.14266792359
57000	43000	23708.413165984686
57000	45000	24278.726278887967
57000	47000	24845.524112552885
57000	49000	25412.13889374461
57000	51000	25978.753674936343
57000	53000	26545.36845612807
57000	55000	27111.9832373198
57000	57000	27678.59801851153
57000	59000	28245.21279970326
57000	61000	28811.827580894987
57000	63000	29378.442362086716
57000	65000	29945.057143278445
57000	67000	30511.671924470174
57000	69000	31078.286705661903
57000	71000	31644.901486853632
57000	73000	32211.51626804536

58000	1000	9720.735147162173
58000	3000	10590.555793406416
58000	5000	11445.824370697335
58000	7000	12255.74093695715
58000	9000	13030.615354593408
58000	11000	13777.942642546543
58000	13000	14502.723678708211
58000	15000	15208.539655054134
58000	17000	15898.069117511772
58000	19000	16573.313223335652
58000	21000	17235.9135436534
58000	23000	17887.174953705104
58000	25000	18528.194938432276
58000	27000	19159.8956328207
58000	29000	19783.04914895728
58000	31000	20398.30503282552
58000	33000	21006.256238065056
58000	35000	21607.400895392613
58000	37000	22202.20309632932
58000	39000	22791.054253738133
58000	41000	23374.30662394983
58000	43000	23952.27222100454
58000	45000	24525.25150022869
58000	47000	25093.548411894044
58000	49000	25660.16319291931
58000	51000	26226.77797394458
58000	53000	26793.392754969846
58000	55000	27360.007535995115
58000	57000	27926.62231702038
58000	59000	28493.237098045647
58000	61000	29059.851879070913
58000	63000	29626.46666009618
58000	65000	30193.081441121445
58000	67000	30759.69622214672
58000	69000	31326.311003171984
58000	71000	31892.92578419725
58000	73000	32459.540565222516

59000	1000	9898.214422998188
59000	3000	10768.035069242433
59000	5000	11627.252442224213
59000	7000	12442.515908545456
59000	9000	13222.092893560677
59000	11000	13973.778517325525
59000	13000	14702.654765222116
59000	15000	15412.344480199317
59000	17000	16105.55312745746
59000	19000	16784.35163903109
59000	21000	17450.381461970155
59000	23000	18104.991989644128
59000	25000	18749.24588633501
59000	27000	19384.110997867458
59000	29000	20010.353876843885
59000	31000	20628.64455569568
59000	33000	21239.57342081564
59000	35000	21843.664394658972
59000	37000	22441.35403123081
59000	39000	23033.05975947933
59000	41000	23619.116337113184
59000	43000	24199.866982366533
59000	45000	24775.597778621668
59000	47000	25346.57202446323
59000	49000	25913.65999837126
59000	51000	26480.27477927458
59000	53000	27046.8895601779
59000	55000	27613.50434108122
59000	57000	28180.119121984542
59000	59000	28746.733902887863
59000	61000	29313.34868379118
59000	63000	29879.9634646945
59000	65000	30446.578245597822
59000	67000	31013.193026501143
59000	69000	31579.807807404464
59000	71000	32146.422588307785
59000	73000	32713.037369211106

60000	1000	10078.101422990381
60000	3000	10947.922069234624
60000	5000	11810.547059022587
60000	7000	12631.226806655122
60000	9000	13415.704754098366
60000	11000	14171.887851109532
60000	13000	14904.97978082679
60000	15000	15618.664443901554
60000	17000	16315.674028457554
60000	19000	16998.135892253624
60000	21000	17667.69871652319
60000	23000	18325.72191498064
60000	25000	18973.327192003337
60000	27000	19611.45215046915
60000	29000	20240.882616971405
60000	31000	20862.304226535794
60000	33000	21476.32018308653
60000	35000	22083.429782673567
60000	37000	22684.112218289847
60000	39000	23278.74495500503
60000	41000	23867.713762687978
60000	43000	24451.338582665798
60000	45000	25029.91256774286
60000	47000	25603.70524626725
60000	49000	26172.948909411687
60000	51000	26739.580033541115
60000	53000	27306.194814250244
60000	55000	27872.809594959373
60000	57000	28439.424375668503
60000	59000	29006.039156377632
60000	61000	29572.65393708676
60000	63000	30139.26871779589
60000	65000	30705.88349850502
60000	67000	31272.49827921415
60000	69000	31839.113059923282
60000	71000	32405.72784063241
60000	73000	32972.34262134154

61000	1000	10260.4872884238
61000	3000	11130.307934668042
61000	5000	11995.759849036931
61000	7000	12822.057800024677
61000	9000	13611.554895144345
61000	11000	14372.340147638113
61000	13000	15109.768930234826
61000	15000	15827.567250337455
61000	17000	16528.4980092112
61000	19000	17214.711511855625
61000	21000	17887.928809179837
61000	23000	18549.48595620803
61000	25000	19200.540791344214
61000	27000	19842.02705073836
61000	29000	20474.750034299817
61000	31000	21099.41112077572
61000	33000	21716.595492563087
61000	35000	22326.838701678316
61000	37000	22930.58716840748
61000	39000	23528.268321687232
61000	41000	24120.24213198178
61000	43000	24706.836790849724
61000	45000	25288.352669632837
61000	47000	25865.055403103815
61000	49000	26437.17624931014
61000	51000	27005.064914248876
61000	53000	27571.679696876632
61000	55000	28138.294479504384
61000	57000	28704.909262132136
61000	59000	29271.524044759888
61000	61000	29838.13882738764
61000	63000	30404.753610015392
61000	65000	30971.368392643144
61000	67000	31537.983175270896
61000	69000	32104.597957898648
61000	71000	32671.2127405264
61000	73000	33237.82752315415

62000	1000	10445.4689951614
62000	3000	11315.289641405645
62000	5000	12182.935432611343
62000	7000	13014.959394828074
62000	9000	13809.64536717611
62000	11000	14575.203688291678
62000	13000	15317.09547792838
62000	15000	16039.110766443124
62000	17000	16744.082462661463
62000	19000	17434.209198826717
62000	21000	18111.16632350704
62000	23000	18776.385643236623
62000	25000	19430.99390189871
62000	27000	20075.949502034637
62000	29000	20712.077317352538
62000	31000	21340.079205180456
62000	33000	21960.538910013725
62000	35000	22574.00655293391
62000	37000	23180.94935644769
62000	39000	23781.77505983212
62000	41000	24376.853325540073
62000	43000	24966.520757162398
62000	45000	25551.085083748178
62000	47000	26130.785605649053
62000	49000	26705.911731835295
62000	51000	27276.648496056558
62000	53000	27843.75579928459
62000	55000	28410.370576857866
62000	57000	28976.98535443114
62000	59000	29543.60013200442
62000	61000	30110.2149095777
62000	63000	30676.829687150974
62000	65000	31243.444464724253
62000	67000	31810.059242297528
62000	69000	32376.674019870807
62000	71000	32943.28879744408
62000	73000	33509.903575017364

63000	1000	10644.226308950441
63000	3000	11508.179993194482
63000	5000	12372.119401024458
63000	7000	13210.050686205757
63000	9000	14010.05683795367
63000	11000	14780.550013617252
63000	13000	15527.035913150972
63000	15000	16253.407217594437
63000	17000	16962.56484224513
63000	19000	17656.682178962543
63000	21000	18337.541444070037
63000	23000	19006.527682408872
63000	25000	19664.799376725758
63000	27000	20313.339571494602
63000	29000	20952.992687683316
63000	31000	21584.42554767973
63000	33000	22208.291456447463
63000	35000	22825.109799252146
63000	37000	23435.345914622063
63000	39000	24039.41900598036
63000	41000	24637.70859579272
63000	43000	25230.559842398394
63000	45000	25818.266265023474
63000	47000	26401.09747998293
63000	49000	26979.306478785562
63000	51000	27553.130531801817
63000	53000	28122.77057451813
63000	55000	28689.496794484778
63000	57000	29256.111572058056
63000	59000	29822.72634963133
63000	61000	30389.34112720461
63000	63000	30955.955904777886
63000	65000	31522.570682351165
63000	67000	32089.18545992444
63000	69000	32655.80023749772
63000	71000	33222.41501507099
63000	73000	33789.02979264427

64000	1000	10835.45090187365
64000	3000	11699.404586117691
64000	5000	12563.358270361732
64000	7000	13407.38931434493
64000	9000	14212.909841326207
64000	11000	14988.454215183969
64000	13000	15739.670125826477
64000	15000	16470.544639573433
64000	17000	17184.005332049972
64000	19000	17882.278293905812
64000	21000	18567.127171522872
64000	23000	19240.007512179072
64000	25000	19902.0760850776
64000	27000	20554.32404668072
64000	29000	21197.610020439795
64000	31000	21832.62303633322
64000	33000	22459.98726623805
64000	35000	23080.25709868125
64000	37000	23693.908936039094
64000	39000	24301.363327468716
64000	41000	24902.979367060732
64000	43000	25499.1345434521
64000	45000	26090.09513419609
64000	47000	26676.17291780482
64000	49000	27257.599953287987
64000	51000	27834.60040549026
64000	53000	28407.398455809118
64000	55000	28976.186640293374
64000	57000	29542.801417866653
64000	59000	30109.41619543993
64000	61000	30676.030973013207
64000	63000	31242.645750586482
64000	65000	31809.260528159764
64000	67000	32375.87530573304
64000	69000	32942.490083306315
64000	71000	33509.10486087959
64000	73000	34075.71963845287

65000	1000	11029.632499294583
65000	3000	11893.586183538624
65000	5000	12757.539867782665
65000	7000	13606.959088696234
65000	9000	14418.161582898967
65000	11000	15198.967549964895
65000	13000	15955.081594941119
65000	15000	16690.615221633
65000	17000	17408.497767267385
65000	19000	18111.044723421834
65000	21000	18800.0413286943
65000	23000	19476.94664913532
65000	25000	20142.949321676853
65000	27000	20799.03693161193
65000	29000	21446.072218116497
65000	31000	22084.783698870644
65000	33000	22715.790019886528
65000	35000	23339.6401002289
65000	37000	23956.824208226026
65000	39000	24567.781286060177
65000	41000	25172.84812301361
65000	43000	25772.425115645594
65000	45000	26366.77913008153
65000	47000	26956.205012646184
65000	49000	27540.961649379664
65000	51000	28121.277740170597
65000	53000	28697.36605685162
65000	55000	29269.4250464207
65000	57000	29837.63291371119
65000	59000	30404.24769128447
65000	61000	30970.862468857747
65000	63000	31537.477246431023
65000	65000	32104.0920240043
65000	67000	32670.706801577577
65000	69000	33237.321579150856
65000	71000	33803.93635672413
65000	73000	34370.551134297406

66000	1000	11226.899553389594
66000	3000	12090.853237633635
66000	5000	12954.806921877676
66000	7000	13808.949330053772
66000	9000	14625.97937148645
66000	11000	15412.163794361157
66000	13000	16173.357591526901
66000	15000	16913.70880832194
66000	17000	17636.188874589316
66000	19000	18343.163811486294
66000	21000	19036.42709935012
66000	23000	19717.482526748503
66000	25000	20387.551246386007
66000	27000	21047.619985655772
66000	29000	21698.546881370617
66000	31000	22341.08296415006
66000	33000	22975.86313758714
66000	35000	23603.43320123943
66000	37000	24224.27265849054
66000	39000	24838.857078510664
66000	41000	25447.509393210938
66000	43000	26050.627513160147
66000	45000	26648.511029919042
66000	47000	27241.43571481156
66000	49000	27829.65640179321
66000	51000	28413.409279199077
66000	53000	28992.913865446986
66000	55000	29568.374721193282
66000	57000	30139.958455712986
66000	59000	30707.875151530636
66000	61000	31274.48992910392
66000	63000	31841.104706677193
66000	65000	32407.71948425047
66000	67000	32974.334261823744
66000	69000	33540.949039397026
66000	71000	34107.5638169703
66000	73000	34674.17859454358

67000	1000	11427.389995612477
67000	3000	12291.343679856518
67000	5000	13155.29736410056
67000	7000	14013.301224880664
67000	9000	14836.422190361649
67000	11000	15628.155888919711
67000	13000	16394.589399298748
67000	15000	17139.88470053557
67000	17000	17867.118540509826
67000	19000	18578.66020960951
67000	21000	19276.391260583845
67000	23000	19961.746128332517
67000	25000	20636.0213559798
67000	27000	21300.215426885807
67000	29000	21955.18722950462
67000	31000	22601.683361183685
67000	33000	23240.358759364928
67000	35000	23871.792586475683
67000	37000	24496.440694893445
67000	39000	25114.78676286334
67000	41000	25727.17085217143
67000	43000	26333.97451042617
67000	45000	26935.511337455086
67000	47000	27532.0652868792
67000	49000	28123.898510220723
67000	51000	28711.238962467298
67000	53000	29294.296924705945
67000	55000	29873.302876075686
67000	57000	30448.40110748443
67000	59000	31019.80476218871
67000	61000	31587.65876548519
67000	63000	32154.273543058465
67000	65000	32720.888320631748
67000	67000	33287.50309820502
67000	69000	33854.1178757783
67000	71000	34420.73265335157
67000	73000	34987.347430924856

68000	1000	11631.252243018076
68000	3000	12495.205927262117
68000	5000	13359.159611506158
68000	7000	14220.128737681063
68000	9000	15049.498385234054
68000	11000	15847.034650154888
68000	13000	16618.87255738825
68000	15000	17369.291747499574
68000	17000	18101.449273451806
68000	19000	18817.752763871962
68000	21000	19520.035366307042
68000	23000	20209.875546247822
68000	25000	20888.506989563917
68000	27000	21556.95934496008
68000	29000	22216.116246091322
68000	31000	22866.744338236742
68000	33000	23509.49619233449
68000	35000	24144.91253052516
68000	37000	24773.526481232588
68000	39000	25395.779280264374
68000	41000	26012.054222414932
68000	43000	26622.70073448298
68000	45000	27228.038680757367
68000	47000	27828.361979380337
68000	49000	28423.941662041627
68000	51000	29015.027777362757
68000	53000	29601.788819227462
68000	55000	30184.489525994613
68000	57000	30763.261615974523
68000	59000	31338.30811878192
68000	61000	31909.786600581276
68000	63000	32477.83897166924
68000	65000	33044.453749242515
68000	67000	33611.0685268158
68000	69000	34177.68330438907
68000	71000	34744.29808196235
68000	73000	35310.91285953563

69000	1000	11838.646346085654
69000	3000	12702.600030329695
69000	5000	13566.553714573736
69000	7000	14429.571703553758
69000	9000	15265.432893212319
69000	11000	16068.896575508938
69000	13000	16846.307131743997
69000	15000	17602.04059103528
69000	17000	18339.313139180205
69000	19000	19060.47967973617
69000	21000	19767.54011875672
69000	23000	20462.01645865191
69000	25000	21145.16386889923
69000	27000	21818.043059050946
69000	29000	22481.56236537054
69000	31000	23136.46811866342
69000	33000	23783.427315459136
69000	35000	24423.009834078603
69000	37000	25055.74089525012
69000	39000	25682.05758316649
69000	41000	26302.355964966773
69000	43000	26916.996632431987
69000	45000	27526.30930180117
69000	47000	28130.596663732584
69000	49000	28730.07338735475
69000	51000	29325.049806975214
69000	53000	29915.683543127998
69000	55000	30502.226530054373
69000	57000	31084.855041726132
69000	59000	31663.726594294963
69000	61000	32239.0069738401
69000	63000	32810.85329604359
69000	65000	33379.404719369384
69000	67000	33946.019511251834
69000	69000	34512.63428882511
69000	71000	35079.24906639839
69000	73000	35645.86384397167

70000	1000	12049.74530313206
70000	3000	12913.698987376101
70000	5000	13777.652671620142
70000	7000	14641.606355864184
70000	9000	15484.090622072199
70000	11000	16293.796426189094
70000	13000	17076.9980250394
70000	15000	17838.247181908628
70000	17000	18580.75344659928
70000	19000	19307.048397429953
70000	21000	20019.05130516697
70000	23000	20718.32264112389
70000	25000	21406.15667444656
70000	27000	22083.644598652645
70000	29000	22751.684486402453
70000	31000	23411.034569616655
70000	33000	24062.37331607634
70000	35000	24706.297136214693
70000	37000	25343.308574477895
70000	39000	25973.859881904784
70000	41000	26598.360264994673
70000	43000	27217.181821496102
70000	45000	27830.624247020103
70000	47000	28439.00272556995
70000	49000	29042.580335101942
70000	51000	29641.619383769037
70000	53000	30236.29760999798
70000	55000	30826.8594375812
70000	57000	31413.487979537815
70000	59000	31996.3554415052
70000	61000	32575.6241048937
70000	63000	33151.447200371185
70000	65000	33723.96968663176
70000	67000	34293.287739247346
70000	69000	34860.12462799403
70000	71000	35426.73940556731
70000	73000	35993.35418314058

71000	1000	12264.736571836773
71000	3000	13128.690256080814
71000	5000	13992.643940324855
71000	7000	14856.597624568896
71000	9000	15705.805979779778
71000	11000	16521.81814667912
71000	13000	17311.055339992803
71000	15000	18078.033026485624
71000	17000	18825.997401357225
71000	19000	19557.555295534832
71000	21000	20274.681235911994
71000	23000	20978.956516176695
71000	25000	21671.659657290482
71000	27000	22353.953052040873
71000	29000	23026.664589098036
71000	31000	23690.650260975395
71000	33000	24346.567876660345
71000	35000	24995.000596330832
71000	37000	25636.469056462516
71000	39000	26271.44102274992
71000	41000	26900.33917211087
71000	43000	27523.48417463486
71000	45000	28141.26144760604
71000	47000	28753.918368280963
71000	49000	29361.769769658753
71000	51000	29965.049675612507
71000	53000	30563.97244309109
71000	55000	31158.748170816143
71000	57000	31749.573993932074
71000	59000	32336.616111810115
71000	61000	32920.04973143213
71000	63000	33500.03467765598
71000	65000	34076.71040110545
71000	67000	34650.17757700865
71000	69000	35220.61307870948
71000	71000	35788.1287549643
71000	73000	36354.743532537585

72000	1000	12483.82381523593
72000	3000	13347.777499479971
72000	5000	14211.731183724012
72000	7000	15075.684867968053
72000	9000	15930.43397872441
72000	11000	16753.126650815844
72000	13000	17548.594818907222
72000	15000	18321.468724125807
72000	17000	19075.13093652757
72000	19000	19812.162756097667
72000	21000	20534.60024223822
72000	23000	21244.08974445733
72000	25000	21941.85728616355
72000	27000	22629.114539665956
72000	29000	23306.760283807613
72000	31000	23975.563421767103
72000	33000	24636.239240812807
72000	35000	25289.36094102931
72000	37000	25935.478019713635
72000	39000	26575.07401159504
72000	41000	27208.524505041107
72000	43000	27836.237652364343
72000	45000	28458.500572878613
72000	47000	29075.657636452648
72000	49000	29687.97148771385
72000	51000	30295.6861769475
72000	53000	30899.02913859435
72000	55000	31498.21290822559
72000	57000	32093.43662006684
72000	59000	32684.88731932142
72000	61000	33272.69253156387
72000	63000	33857.04396625312
72000	65000	34438.070349444686
72000	67000	35015.91122463488
72000	69000	35590.672069662694
72000	71000	36162.49957771161
72000	73000	36731.49442518673

73000	1000	12707.228928207043
73000	3000	13571.182612451084
73000	5000	14435.136296695126
73000	7000	15299.089980939167
73000	9000	16158.323003019277
73000	11000	16987.84598808034
73000	13000	17789.73839468834
73000	15000	18568.72966452838
73000	17000	19328.285943005867
73000	19000	20071.05261800797
73000	21000	20799.006773702877
73000	23000	21513.886625354684
73000	25000	22216.944927492747
73000	27000	22909.373980188953
73000	29000	23592.102989054867
73000	31000	24265.93749911805
73000	33000	24931.582868703103
73000	35000	25589.634587745135
73000	37000	26240.608630789175
73000	39000	26885.028963921664
73000	41000	27523.25893926006
73000	43000	28155.702016327356
73000	45000	28782.702559480684
73000	47000	29404.557086473957
73000	49000	30021.539934644054
73000	51000	30633.9057666223
73000	53000	31241.891725086065
73000	55000	31845.71929639896
73000	57000	32445.54107768253
73000	59000	33041.583299988095
73000	61000	33633.993627614305
73000	63000	34222.938871637314
73000	65000	34808.53629306038
73000	67000	35390.95561057972
73000	69000	35970.313119734885
73000	71000	36546.71030657923
73000	73000	37120.26191886901

74000	1000	12935.194401534794
74000	3000	13799.148085778836
74000	5000	14663.101770022877
74000	7000	15527.055454266918
74000	9000	16389.273894952395
74000	11000	17225.99016015154
74000	13000	18034.614908444364
74000	15000	18819.964645756874
74000	17000	19585.687171543745
74000	19000	20334.323353818778
74000	21000	21068.082955978443
74000	23000	21788.553845492883
74000	25000	22497.129554626736
74000	27000	23194.968364893422
74000	29000	23883.031856275637
74000	31000	24562.09208577663
74000	33000	25232.9042145356
74000	35000	25896.094845085172
74000	37000	26552.15300120385
74000	39000	27201.591890564807
74000	41000	27844.84126338829
74000	43000	28482.26854866989
74000	45000	29114.21065070467
74000	47000	29740.97775377358
74000	49000	30362.856537281354
74000	51000	30980.11291215854
74000	53000	31592.97639321236
74000	55000	32201.62774229432
74000	57000	32806.327536818724
74000	59000	33407.188023875395
74000	61000	34004.42989255278
74000	63000	34598.20697501287
74000	65000	35188.637026608514
74000	67000	35775.864625947725
74000	69000	36360.0281804422
74000	71000	36941.24497313929
74000	73000	37519.62731539937

75000	1000	13167.986094906944
75000	3000	14031.939779150985
75000	5000	14895.893463395027
75000	7000	15759.847147639068
75000	9000	16623.697964712355
75000	11000	17467.719943996002
75000	13000	18283.36108083321
75000	15000	19075.31997129826
75000	17000	19847.39624924199
75000	19000	20602.263971782562
75000	21000	21341.968886592465
75000	23000	22068.295732396215
75000	25000	22782.63048006672
75000	27000	23486.098734320545
75000	29000	24179.68052959456
75000	31000	24864.263767071807
75000	33000	25540.478199060926
75000	35000	26209.033187182125
75000	37000	26870.42375494276
75000	39000	27525.1328645432
75000	41000	28173.61482199008
75000	43000	28816.252546216776
75000	45000	29453.3924379174
75000	47000	30085.307279863533
75000	49000	30712.332268277074
75000	51000	31334.728835970105
75000	53000	31952.67746586767
75000	55000	32566.45753259064
75000	57000	33176.24068540546
75000	59000	33782.19345728193
75000	61000	34384.51762494511
75000	63000	34983.3640128695
75000	65000	35578.87604419441
75000	67000	36171.1903617287
75000	69000	36760.43738954266
75000	71000	37346.74184253281
75000	73000	37930.223190319906

76000	1000	13405.896508721153
76000	3000	14269.850192965194
76000	5000	15133.803877209235
76000	7000	15997.757561453276
76000	9000	16861.71124569732
76000	11000	17713.254250755217
76000	13000	18536.069003961777
76000	15000	19334.948887160204
76000	17000	20113.637444219727
76000	19000	20874.89279404504
76000	21000	21620.875638907186
76000	23000	22353.32672404158
76000	25000	23073.660979094115
76000	27000	23782.992033414666
76000	29000	24482.431305761264
76000	31000	25172.689836954713
76000	33000	25854.59758991082
76000	35000	26528.760595597985
76000	37000	27195.720533856547
76000	39000	27855.964809659105
76000	41000	28509.93466004099
76000	43000	29158.031754100804
76000	45000	29800.623623923326
76000	47000	30437.96219586754
76000	49000	31070.410453434484
76000	51000	31698.164393575455
76000	53000	32321.524218012797
76000	55000	32940.67818337478
76000	57000	33555.807867251635
76000	59000	34167.131160130404
76000	61000	34774.81662094938
76000	63000	35379.02421228972
76000	65000	35979.906069903314
76000	67000	36577.578791316206
76000	69000	37172.17859789041
76000	71000	37763.85547242501
76000	73000	38352.70512870811

77000	1000	13649.248668900107
77000	3000	14513.202353144148
77000	5000	15377.15603738819
77000	7000	16241.10972163223
77000	9000	17105.06340587627
77000	11000	17962.562180534056
77000	13000	18792.90765387735
77000	15000	19599.011878489662
77000	17000	20384.635945231614
77000	19000	21152.587110763347
77000	21000	21905.05335998738
77000	23000	22643.873883567263
77000	25000	23370.45235260744
77000	27000	24085.9700459148
77000	29000	24791.431340898835
77000	31000	25487.72686874975
77000	33000	26175.57435520905
77000	35000	26855.608957141718
77000	37000	27528.397264764557
77000	39000	28194.448344634016
77000	41000	28854.222573051582
77000	43000	29508.041014505412
77000	45000	30156.348620712462
77000	47000	30799.39034952676
77000	49000	31437.525047814903
77000	51000	32070.983999837852
77000	53000	32699.984927729085
77000	55000	33324.785438809864
77000	57000	33945.58601003802
77000	59000	34562.5759866648
77000	61000	35175.92943895176
77000	63000	35785.770411442056
77000	65000	36392.29652765086
77000	67000	36995.66295080022
77000	69000	37595.92854699092
77000	71000	38193.29657365008
77000	73000	38787.81243029664

78000	1000	13898.400771150345
78000	3000	14762.354455394387
78000	5000	15626.308139638428
78000	7000	16490.26182388247
78000	9000	17354.215508126512
78000	11000	18215.87551234527
78000	13000	19054.049295952926
78000	15000	19867.677009119645
78000	17000	20660.46631362879
78000	19000	21435.385173217943
78000	21000	22194.734227560508
78000	23000	22940.17780580443
78000	25000	23673.290611313536
78000	27000	24395.27312527156
78000	29000	25107.120020401002
78000	31000	25809.69178696733
78000	33000	26503.74105751443
78000	35000	27189.93249909642
78000	37000	27868.85814249764
78000	39000	28541.02824193988
78000	41000	29206.814157265777
78000	43000	29866.71047064956
78000	45000	30521.025955263947
78000	47000	31170.073447908748
78000	49000	31814.182492652784
78000	51000	32453.61145611339
78000	53000	33088.602136225076
78000	55000	33719.381554492866
78000	57000	34346.16352369347
78000	59000	34969.13163647035
78000	61000	35588.42549286394
78000	63000	36204.27984419364
78000	65000	36816.79291230206
78000	67000	37426.14166960587
78000	69000	38032.41976224272
78000	71000	38635.80690539793
78000	73000	39236.36575325426

79000	1000	14153.751774315755
79000	3000	15017.705458559796
79000	5000	15881.659142803837
79000	7000	16745.61282704788
79000	9000	17609.56651129192
79000	11000	18473.39593913581
79000	13000	19319.66820320655
79000	15000	20141.12035350607
79000	17000	20941.38443854895
79000	19000	21723.660734801993
79000	21000	22490.067331948947
79000	23000	23242.49366727077
79000	25000	23982.451451018176
79000	27000	24711.158570256433
79000	29000	25429.652549172995
79000	31000	26138.829223552
79000	33000	26839.452348191546
79000	35000	27532.109234577452
79000	37000	28217.512012943072
79000	39000	28896.03084756266
79000	41000	29568.235269764074
79000	43000	30234.500799113466
79000	45000	30895.14257766494
79000	47000	31550.529665996153
79000	49000	32200.965822521655
79000	51000	32846.71262602645
79000	53000	33487.990259505386
79000	55000	34125.06811217496
79000	57000	34758.1748610549
79000	59000	35387.42539210491
79000	61000	36013.08013363153
79000	63000	36635.23484029258
79000	65000	37254.11893929263
79000	67000	37869.80048580673
79000	69000	38482.44506264123
79000	71000	39092.19224142639
79000	73000	39699.15124375485

80000	1000	14415.74819111004
80000	3000	15279.701875354081
80000	5000	16143.655559598123
80000	7000	17007.609243842166
80000	9000	17871.562928086205
80000	11000	18735.516612330248
80000	13000	19589.957844596847
80000	15000	20419.52661567628
80000	17000	21227.64785332448
80000	19000	22017.486065767454
80000	21000	22791.351216264047
80000	23000	23551.092502587337
80000	25000	24298.22674906911
80000	27000	25034.023018818196
80000	29000	25759.522633053704
80000	31000	26475.571172690492
80000	33000	27183.078398057754
80000	35000	27882.54238016803
80000	37000	28574.696326635698
80000	39000	29260.022247896042
80000	41000	29938.93512733952
80000	43000	30611.872622023413
80000	45000	31279.22036093228
80000	47000	31941.277293061998
80000	49000	32598.357958216813
80000	51000	33250.76794226077
80000	53000	33898.766446217094
80000	55000	34542.491719231395
80000	57000	35182.28289598609
80000	59000	35818.21481722453
80000	61000	36450.54720020228
80000	63000	37079.44691932613
80000	65000	37705.0413131166
80000	67000	38327.45592327361
80000	69000	38946.861929663755
80000	71000	39563.3833320655
80000	73000	40177.14000759204

81000	1000	14684.892405109122
81000	3000	15548.846089353163
81000	5000	16412.799773597206
81000	7000	17276.753457841245
81000	9000	18140.707142085288
81000	11000	19004.660826329327
81000	13000	19865.08137348461
81000	15000	20703.090112855716
81000	17000	21519.47622949214
81000	19000	22317.28521064216
81000	21000	23098.906444612207
81000	23000	23866.26285329002
81000	25000	24620.92529526772
81000	27000	25364.14942111116
81000	29000	26096.938298792087
81000	31000	26820.3108680465
81000	33000	27535.008333593974
81000	35000	28241.661696471296
81000	37000	28940.936459029537
81000	39000	29633.34427572731
81000	41000	30319.3497990332
81000	43000	30999.37763996038
81000	45000	31673.79635561297
81000	47000	32342.884251611227
81000	49000	33007.05344576268
81000	51000	33666.50484117212
81000	53000	34321.5509546108
81000	55000	34972.34667379517
81000	57000	35619.19003605594
81000	59000	36262.25666500615
81000	61000	36901.69209540823
81000	63000	37537.67933410793
81000	65000	38170.39535284364
81000	67000	38799.987130243506
81000	69000	39426.561645872265
81000	71000	40050.25422489201
81000	73000	40671.21232915479

82000	1000	14961.752955260821
82000	3000	15825.706639504862
82000	5000	16689.660323748903
82000	7000	17553.614007992943
82000	9000	18417.567692236986
82000	11000	19281.521376481025
82000	13000	20145.04692379818
82000	15000	20992.016455736564
82000	17000	21816.943233358408
82000	19000	22623.082045528703
82000	21000	23412.944948092598
82000	23000	24188.313046587653
82000	25000	24950.873509316065
82000	27000	25701.840616300913
82000	29000	26442.410795849188
82000	31000	27173.432941164014
82000	33000	27895.688494354486
82000	35000	28609.924692349614
82000	37000	29316.744714632434
82000	39000	30016.648190867993
82000	41000	30710.099223793823
82000	43000	31397.58856888122
82000	45000	32079.46349590758
82000	47000	32756.0299613495
82000	49000	33427.64572678773
82000	51000	34094.61444908563
82000	53000	34757.079566956796
82000	55000	35415.37729597518
82000	57000	36069.70959599191
82000	59000	36720.26878679369
82000	61000	37367.23857309113
82000	63000	38010.794972596486
82000	65000	38651.10716232758
82000	67000	39288.293143275674
82000	69000	39922.47289546319
82000	71000	40553.857259846416
82000	73000	41182.49570476469

83000	1000	15246.977388319603
83000	3000	16110.931072563644
83000	5000	16974.884756807685
83000	7000	17838.83844105173
83000	9000	18702.792125295768
83000	11000	19566.74580953981
83000	13000	20430.69949378385
83000	15000	21286.525549182075
83000	17000	22120.428379512556
83000	19000	22935.40599225377
83000	21000	23733.723413152253
83000	23000	24517.57456116004
83000	25000	25288.416195969465
83000	27000	26047.571163430344
83000	29000	26796.21618872242
83000	31000	27535.279995364363
83000	33000	28265.57454668927
83000	35000	28987.817631591344
83000	37000	29702.52487814763
83000	39000	30410.338320926632
83000	41000	31111.76456230552
83000	43000	31807.10748195424
83000	45000	32496.87021771841
83000	47000	33181.39672033821
83000	49000	33860.87642670452
83000	51000	34535.704276348915
83000	53000	35206.12738838742
83000	55000	35872.37973811211
83000	57000	36534.683691895974
83000	59000	37193.25137913879
83000	61000	37848.20576730199
83000	63000	38499.76204931931
83000	65000	39148.13900216693
83000	67000	39793.38500761808
83000	69000	40435.71751686779
83000	71000	41075.21368860388
83000	73000	41712.08016840342

84000	1000	15541.308508906224
84000	3000	16405.262193150265
84000	5000	17269.21587739431
84000	7000	18133.169561638348
84000	9000	18997.12324588239
84000	11000	19861.07693012643
84000	13000	20725.030614370473
84000	15000	21586.857103430164
84000	17000	22430.19363813738
84000	19000	23254.319265883674
84000	21000	24061.73005567061
84000	23000	24854.38053472015
84000	25000	25633.91747314838
84000	27000	26401.742100730233
84000	29000	27158.911612268555
84000	31000	27906.424588831276
84000	33000	28645.152723454223
84000	35000	29375.818636484986
84000	37000	30098.89482504568
84000	39000	30815.12728784186
84000	41000	31524.86527602819
84000	43000	32228.577575502746
84000	45000	32926.69568715128
84000	47000	33619.54881693481
84000	49000	34307.444802765574
84000	51000	34990.672866545785
84000	53000	35669.50600757453
84000	55000	36344.20310474699
84000	57000	37014.995723905304
84000	59000	37681.96290389601
84000	61000	38345.46891879666
84000	63000	39005.57188994253
84000	65000	39662.51642856399
84000	67000	40316.350652639274
84000	69000	40967.34127538158
84000	71000	41615.53951713048
84000	73000	42261.03824471669

85000	1000	15845.605193561723
85000	3000	16709.558877805764
85000	5000	17573.512562049807
85000	7000	18437.466246293847
85000	9000	19301.41993053789
85000	11000	20165.37361478193
85000	13000	21029.327299025972
85000	15000	21893.28098327001
85000	17000	22746.504459775784
85000	19000	23580.224881197275
85000	21000	24397.030409401475
85000	23000	25198.981967891308
85000	25000	25987.762180565882
85000	27000	26764.608112643287
85000	29000	27530.791797595986
85000	31000	28287.38661223361
85000	33000	29034.943421088836
85000	35000	29774.488001999445
85000	37000	30506.483872861303
85000	39000	31231.501389952944
85000	41000	31950.095642155753
85000	43000	32662.686426864166
85000	45000	33369.66217180116
85000	47000	34071.3844355976
85000	49000	34768.19173215698
85000	51000	35460.3688691775
85000	53000	36148.083382295634
85000	55000	36831.749846543375
85000	57000	37511.473546876514
85000	59000	38187.534537470056
85000	61000	38860.03792241427
85000	63000	39529.28690502168
85000	65000	40195.32827483698
85000	67000	40858.328132470306
85000	69000	41518.48271640031
85000	71000	42175.910170336996
85000	73000	42830.72624131314

86000	1000	16160.869440024246
86000	3000	17024.82312426829
86000	5000	17888.776808512328
86000	7000	18752.73049275637
86000	9000	19616.68417700041
86000	11000	20480.637861244453
86000	13000	21344.591545488493
86000	15000	22208.545229732532
86000	17000	23069.642250650177
86000	19000	23913.52972488162
86000	21000	24740.263658445358
86000	23000	25551.89234227188
86000	25000	26350.3584239033
86000	27000	27136.753833938994
86000	29000	27912.56626103352
86000	31000	28678.443879713537
86000	33000	29435.507075198017
86000	35000	30184.43548750074
86000	37000	30925.838443567554
86000	39000	31660.26707515355
86000	41000	32388.223985983863
86000	43000	33110.17109036816
86000	45000	33826.536068765156
86000	47000	34537.71776619546
86000	49000	35243.91533347466
86000	51000	35945.51846833866
86000	53000	36642.78971186829
86000	55000	37335.97579959498
86000	57000	38025.23330932979
86000	59000	38710.893870877706
86000	61000	39393.11530877684
86000	63000	40071.985669610614
86000	65000	40747.72699181839
86000	67000	41420.515871048454
86000	69000	42090.49327656277
86000	71000	42757.79764499416
86000	73000	43422.500253612845

87000	1000	16533.96439097525
87000	3000	17392.30730641966
87000	5000	18250.650221864074
87000	7000	19108.99313730849
87000	9000	19967.336052752904
87000	11000	20825.678968197317
87000	13000	21684.02188364173
87000	15000	22542.364799086143
87000	17000	23400.70771453056
87000	19000	24254.52435102305
87000	21000	25091.518884002646
87000	23000	25913.582405595007
87000	25000	26722.142609536153
87000	27000	27518.6586006745
87000	29000	28304.430587838997
87000	31000	29080.416629026957
87000	33000	29847.454564323376
87000	35000	30606.286211849932
87000	37000	31357.57573517922
87000	39000	32101.923903007224
87000	41000	32839.87939074122
87000	43000	33571.82728624932
87000	45000	34298.129822193136
87000	47000	35019.33203729233
87000	49000	35735.527165942185
87000	51000	36447.197624833956
87000	53000	37154.62884553204
87000	55000	37857.891257424824
87000	57000	38557.33329434604
87000	59000	39253.17843499538
87000	61000	39945.60913896593
87000	63000	40634.80280598339
87000	65000	41320.93262864843
87000	67000	42004.168416629356
87000	69000	42684.58980820968
87000	71000	43362.30751774861
87000	73000	44037.57740766481

88000	1000	16878.275104984925
88000	3000	17736.618020429338
88000	5000	18594.96093587375
88000	7000	19453.303851318164
88000	9000	20311.646766762577
88000	11000	21169.989682206993
88000	13000	22028.332597651406
88000	15000	22886.67551309582
88000	17000	23745.018428540232
88000	19000	24603.361343984645
88000	21000	25451.557509334332
88000	23000	26284.310068317933
88000	25000	27103.589749962357
88000	27000	27910.814490156583
88000	29000	28707.183310735967
88000	31000	29493.728363827686
88000	33000	30271.35205131136
88000	35000	31040.71196399797
88000	37000	31802.490184207963
88000	39000	32557.455326346106
88000	41000	33305.867988080165
88000	43000	34048.43977260197
88000	45000	34785.30704603383
88000	47000	35517.099689847455
88000	49000	36244.091775739806
88000	51000	36966.41296497641
88000	53000	37684.4868253384
88000	55000	38398.56678913711
88000	57000	39108.880111149905
88000	59000	39815.64696423125
88000	61000	40519.0308173604
88000	63000	41219.12761032196
88000	65000	41916.24854258428
88000	67000	42610.59712954436
88000	69000	43302.11202522567
88000	71000	43991.071075951324
88000	73000	44677.61708785966

89000	1000	17238.268631481442
89000	3000	18096.611546925855
89000	5000	18954.954462370268
89000	7000	19813.29737781468
89000	9000	20671.640293259097
89000	11000	21529.98320870351
89000	13000	22388.326124147923
89000	15000	23246.669039592336
89000	17000	24105.011955036753
89000	19000	24963.354870481166
89000	21000	25820.33501821554
89000	23000	26664.59942577857
89000	25000	27495.234785674824
89000	27000	28313.743590571437
89000	29000	29121.401308957833
89000	31000	29919.1031782351
89000	33000	30707.7687433604
89000	35000	31488.447783651634
89000	37000	32261.312383304543
89000	39000	33027.4581196184
89000	41000	33787.12155595183
89000	43000	34540.79103890483
89000	45000	35288.9961937881
89000	47000	36032.07063731602
89000	49000	36770.329762220674
89000	51000	37504.07353891958
89000	53000	38233.58901909702
89000	55000	38959.15261104045
89000	57000	39681.0321860821
89000	59000	40399.41081518108
89000	61000	41114.308241911334
89000	63000	41826.21915516011
89000	65000	42535.10717053534
89000	67000	43241.18933751101
89000	69000	43944.610583472226
89000	71000	44645.56732220952
89000	73000	45343.97434141628

90000	1000	17616.132708361096
90000	3000	18474.47562380551
90000	5000	19332.81853924992
90000	7000	20191.161454694335
90000	9000	21049.504370138748
90000	11000	21907.847285583164
90000	13000	22766.190201027577
90000	15000	23624.53311647199
90000	17000	24482.876031916403
90000	19000	25341.218947360816
90000	21000	26199.561862805233
90000	23000	27055.028313547275
90000	25000	27897.717054544402
90000	27000	28728.012561799515
90000	29000	29547.6551358083
90000	31000	30357.02336301823
90000	33000	31157.69978169022
90000	35000	31950.020779383107
90000	37000	32734.818693702568
90000	39000	33512.78016949848
90000	41000	34284.37997647762
90000	43000	35050.05790079154
90000	45000	35810.224568172496
90000	47000	36565.26639418796
90000	49000	37315.54987359
90000	51000	38061.42537447644
90000	53000	38803.23057100996
90000	55000	39540.93119888425
90000	57000	40275.02372897674
90000	59000	41005.7696001374
90000	61000	41733.06959694449
90000	63000	42457.462243539216
90000	65000	43178.859702481845
90000	67000	43897.47766619719
90000	69000	44613.6443742226
90000	71000	45327.26360283977
90000	73000	46038.438187993925

91000	1000	18014.613260060167
91000	3000	18872.95617550458
91000	5000	19731.299090948993
91000	7000	20589.642006393406
91000	9000	21447.98492183782
91000	11000	22306.327837282235
91000	13000	23164.670752726648
91000	15000	24023.01366817106
91000	17000	24881.356583615474
91000	19000	25739.69949905989
91000	21000	26598.0424145043
91000	23000	27456.385329948716
91000	25000	28311.27257923167
91000	27000	29154.26787350189
91000	29000	29986.47930080803
91000	31000	30808.444432993005
91000	33000	31621.499170531824
91000	35000	32426.42056920439
91000	37000	33223.85892507297
91000	39000	34014.40558393165
91000	41000	34798.60409942744
91000	43000	35576.95932140043
91000	45000	36349.94498027887
91000	47000	37117.818118645344
91000	49000	37880.84617785818
91000	51000	38639.69655683907
91000	53000	39394.27690628686
91000	55000	40145.12030667275
91000	57000	40892.24220676431
91000	59000	41636.22562225997
91000	61000	42376.64263844983
91000	63000	43114.22945802991
91000	65000	43849.090658130655
91000	67000	44581.215022076096
91000	69000	45310.651706063116
91000	71000	46037.739634429105
91000	73000	46762.58126048376

92000	1000	18437.236466642004
92000	3000	19295.579382086416
92000	5000	20153.92229753083
92000	7000	21012.265212975242
92000	9000	21870.608128419655
92000	11000	22728.951043864072
92000	13000	23587.293959308485
92000	15000	24445.636874752898
92000	17000	25303.97979019731
92000	19000	26162.322705641724
92000	21000	27020.66562108614
92000	23000	27879.00853653055
92000	25000	28737.351451974966
92000	27000	29593.318495852418
92000	29000	30438.658690847464
92000	31000	31274.02068070016
92000	33000	32100.457100546068
92000	35000	32918.76883075754
92000	37000	33729.42755326946
92000	39000	34533.262588407575
92000	41000	35330.8966509759
92000	43000	36122.91254983525
92000	45000	36909.166889449574
92000	47000	37690.680593631565
92000	49000	38467.42627724483
92000	51000	39240.005672238505
92000	53000	40008.29004866369
92000	55000	40773.05173262677
92000	57000	41534.206709072314
92000	59000	42291.85246341424
92000	61000	43046.478737962454
92000	63000	43798.21919743038
92000	65000	44547.20619265153
92000	67000	45293.57132702776
92000	69000	46037.44604233626
92000	71000	46778.962233490165
92000	73000	47518.25290313673

93000	1000	18888.659174309316
93000	3000	19747.00208975373
93000	5000	20605.34500519814
93000	7000	21463.687920642555
93000	9000	22322.030836086968
93000	11000	23180.373751531384
93000	13000	24038.716666975797
93000	15000	24897.05958242021
93000	17000	25755.402497864623
93000	19000	26613.745413309036
93000	21000	27472.088328753453
93000	23000	28330.43124419786
93000	25000	29188.77415964228
93000	27000	30047.11707508669
93000	29000	30904.74847422235
93000	31000	31754.421999327453
93000	33000	32594.910679740166
93000	35000	33427.15211520314
93000	37000	34252.19843227361
93000	39000	35070.4461704736
93000	41000	35882.22253485935
93000	43000	36688.55857306955
93000	45000	37489.25044524032
93000	47000	38285.16487318273
93000	49000	39076.74162888916
93000	51000	39863.57370940759
93000	53000	40646.61277269101
93000	55000	41426.041576180694
93000	57000	42202.03858711189
93000	59000	42974.778940467
93000	61000	43744.435385972654
93000	63000	44511.179241379024
93000	65000	45275.18137016379
93000	67000	46036.613203458095
93000	69000	46795.64782852808
93000	71000	47552.46116977077
93000	73000	48307.233293192745

94000	1000	19375.25190712217
94000	3000	20233.59482256658
94000	5000	21091.937738010995
94000	7000	21950.280653455407
94000	9000	22808.62356889982
94000	11000	23666.966484344237
94000	13000	24525.30939978865
94000	15000	25383.652315233063
94000	17000	26241.995230677476
94000	19000	27100.33814612189
94000	21000	27958.681061566305
94000	23000	28817.023977010715
94000	25000	29675.36689245513
94000	27000	30533.709807899544
94000	29000	31392.052723343957
94000	31000	32250.39563878837
94000	33000	33105.97210174221
94000	35000	33953.29665432308
94000	37000	34793.46115636854
94000	39000	35626.71188454039
94000	41000	36453.72390960471
94000	43000	37275.39445929178
94000	45000	38091.42915676779
94000	47000	38902.57970098945
94000	49000	39709.353368124895
94000	51000	40511.99630936567
94000	53000	41310.74715570543
94000	55000	42105.83875556158
94000	57000	42897.49985926422
94000	59000	43685.95679092756
94000	61000	44471.43514897518
94000	63000	45254.161579511274
94000	65000	46034.36567212535
94000	67000	46812.28203614848
94000	69000	47587.42920585553
94000	71000	48360.35951679031
94000	73000	49131.556581983634



==> set_points.txt <==
50000	1000	12.42555007939549
50000	3000	12.823466763833258
50000	5000	13.666175350091372
50000	7000	14.300940455015285
50000	9000	14.852330194791486
50000	11000	15.306230568227715
50000	13000	15.722702637236708
50000	15000	16.109283720021725
50000	17000	16.47127265465216
50000	19000	16.78230911989202
50000	21000	17.078497442653102
50000	23000	17.361630619859344
50000	25000	17.60649897779258
50000	27000	17.868633850307944
50000	29000	18.09642708056197
50000	31000	18.317184741400187
50000	33000	18.507957073384063
50000	35000	18.716881331227324
50000	37000	18.897866517122946
50000	39000	19.074687646481014
50000	41000	19.074687646481014
50000	43000	19.074687646481014
50000	45000	19.074687646481014
50000	47000	19.074687646481014
50000	49000	19.074687646481014
50000	51000	19.074687646481014
50000	53000	19.074687646481014
50000	55000	19.074687646481014
50000	57000	19.074687646481014
50000	59000	19.074687646481014
50000	61000	19.074687646481014
50000	63000	19.074687646481014
50000	65000	19.074687646481014
50000	67000	19.074687646481014
50000	69000	19.074687646481014
50000	71000	19.074687646481014
50000	73000	19.074687646481014

51000	1000	12.425550079395494
51000	3000	12.748292867079643
51000	5000	13.608236178896258
51000	7000	14.251693033026896
51000	9000	14.764979784283288
51000	11000	15.226756457877025
51000	13000	15.649388311130727
51000	15000	16.040958419890586
51000	17000	16.40709560122103
51000	19000	16.72135412452607
51000	21000	16.99108596550086
51000	23000	17.277969191228895
51000	25000	17.552847696756576
51000	27000	17.791031749068203
51000	29000	18.021307364140522
51000	31000	18.244344818041426
51000	33000	18.436994829738584
51000	35000	18.64788397774129
51000	37000	18.830498970355205
51000	39000	19.00885172833633
51000	41000	19.074687738337477
51000	43000	19.074687738337477
51000	45000	19.074687738337477
51000	47000	19.074687738337477
51000	49000	19.074687738337477
51000	51000	19.074687738337477
51000	53000	19.074687738337477
51000	55000	19.074687738337477
51000	57000	19.074687738337477
51000	59000	19.074687738337477
51000	61000	19.074687738337477
51000	63000	19.074687738337477
51000	65000	19.074687738337477
51000	67000	19.074687738337477
51000	69000	19.074687738337477
51000	71000	19.074687738337477
51000	73000	19.074687738337477

52000	1000	12.425550079395487
52000	3000	12.671094454158128
52000	5000	13.489497814193392
52000	7000	14.15142146198033
52000	9000	14.675946945311198
52000	11000	15.186541809631402
52000	13000	15.575053409840084
52000	15000	15.971796284203784
52000	17000	16.30950630678571
52000	19000	16.628774963514797
52000	21000	16.932138218931538
52000	23000	17.19322918968012
52000	25000	17.47156428477741
52000	27000	17.712551835969688
52000	29000	17.94538414180287
52000	31000	18.146071635269145
52000	33000	18.365343753436186
52000	35000	18.554891178421205
52000	37000	18.76253232867816
52000	39000	18.942452229339345
52000	41000	19.074687656196108
52000	43000	19.074687656196108
52000	45000	19.074687656196108
52000	47000	19.074687656196108
52000	49000	19.074687656196108
52000	51000	19.074687656196108
52000	53000	19.074687656196108
52000	55000	19.074687656196108
52000	57000	19.074687656196108
52000	59000	19.074687656196108
52000	61000	19.074687656196108
52000	63000	19.074687656196108
52000	65000	19.074687656196108
52000	67000	19.074687656196108
52000	69000	19.074687656196108
52000	71000	19.074687656196108
52000	73000	19.074687656196108

53000	1000	12.42555007939549
53000	3000	12.591704091137137
53000	5000	13.42860465375044
53000	7000	14.048639478113412
53000	9000	14.630770239803871
53000	11000	15.105120529305223
53000	13000	15.499657223919957
53000	15000	15.90176821734498
53000	17000	16.243532327396448
53000	19000	16.566265994585446
53000	21000	16.842671617441628
53000	23000	17.136117612837698
53000	25000	17.38928445648052
53000	27000	17.633166755285668
53000	29000	17.868633850307944
53000	31000	18.07147504508208
53000	33000	18.29298566803177
53000	35000	18.484378439199443
53000	37000	18.670953294083183
53000	39000	18.853020691986142
53000	41000	19.030859068541265
53000	43000	19.074687745331246
53000	45000	19.074687745331246
53000	47000	19.074687745331246
53000	49000	19.074687745331246
53000	51000	19.074687745331246
53000	53000	19.074687745331246
53000	55000	19.074687745331246
53000	57000	19.074687745331246
53000	59000	19.074687745331246
53000	61000	19.074687745331246
53000	63000	19.074687745331246
53000	65000	19.074687745331246
53000	67000	19.074687745331246
53000	69000	19.074687745331246
53000	71000	19.074687745331246
53000	73000	19.074687745331246

54000	1000	12.425550079395492
54000	3000	12.509929869049628
54000	5000	13.366626175208552
54000	7000	13.996249130979312
54000	9000	14.53903253442772
54000	11000	15.022324122959443
54000	13000	15.423156255441956
54000	15000	15.83084339264639
54000	17000	16.176799682408916
54000	19000	16.471272654652164
54000	21000	16.78230911989202
54000	23000	17.049492731531306
54000	25000	17.305974327322026
54000	27000	17.552847696756576
54000	29000	17.791031749068203
54000	31000	17.996090042062587
54000	33000	18.21990158175248
54000	35000	18.413188555971228
54000	37000	18.60153186617985
54000	39000	18.785255317309993
54000	41000	18.964648785581172
54000	43000	19.074687750411854
54000	45000	19.074687750411854
54000	47000	19.074687750411854
54000	49000	19.074687750411854
54000	51000	19.074687750411854
54000	53000	19.074687750411854
54000	55000	19.074687750411854
54000	57000	19.074687750411854
54000	59000	19.074687750411854
54000	61000	19.074687750411854
54000	63000	19.074687750411854
54000	65000	19.074687750411854
54000	67000	19.074687750411854
54000	69000	19.074687750411854
54000	71000	19.074687750411854
54000	73000	19.074687750411854

55000	1000	12.425550079395492
55000	3000	12.425550079395492
55000	5000	13.239176889523113
55000	7000	13.889340709244381
55000	9000	14.445356671400466
55000	11000	14.938085087765742
55000	13000	15.345503942719851
55000	15000	15.758989104497894
55000	17000	16.07522391980818
55000	19000	16.40709560122103
55000	21000	16.69064939367481
55000	23000	16.961680571690835
55000	25000	17.221598042569276
55000	27000	17.47156428477741
55000	29000	17.712551835969688
55000	31000	17.919893804633276
55000	33000	18.121292341961194
55000	35000	18.317184741400187
55000	37000	18.507957073384063
55000	39000	18.69395222229264
55000	41000	18.875476370373722
55000	43000	19.030859068541265
55000	45000	19.07468775600322
55000	47000	19.07468775600322
55000	49000	19.07468775600322
55000	51000	19.07468775600322
55000	53000	19.07468775600322
55000	55000	19.07468775600322
55000	57000	19.07468775600322
55000	59000	19.07468775600322
55000	61000	19.07468775600322
55000	63000	19.07468775600322
55000	65000	19.07468775600322
55000	67000	19.07468775600322
55000	69000	19.07468775600322
55000	71000	19.07468775600322
55000	73000	19.07468775600322

56000	1000	12.425550079395492
56000	3000	12.425550079395492
56000	5000	13.173573872308657
56000	7000	13.834765858391574
56000	9000	14.397754591098941
56000	11000	14.852330194791486
56000	13000	15.266650349062077
56000	15000	15.649388311130727
56000	17000	16.006483736024624
56000	19000	16.342216150862825
56000	21000	16.628774963514797
56000	23000	16.902457147443574
56000	25000	17.164736210437145
56000	27000	17.38928445648052
56000	29000	17.633166755285668
56000	31000	17.84286238600419
56000	33000	18.046435416832168
56000	35000	18.244344818041426
56000	37000	18.436994829738584
56000	39000	18.62474369662938
56000	41000	18.785255317309993
56000	43000	18.964648785581172
56000	45000	19.07468769620658
56000	47000	19.07468769620658
56000	49000	19.07468769620658
56000	51000	19.07468769620658
56000	53000	19.07468769620658
56000	55000	19.07468769620658
56000	57000	19.07468769620658
56000	59000	19.07468769620658
56000	61000	19.07468769620658
56000	63000	19.07468769620658
56000	65000	19.07468769620658
56000	67000	19.07468769620658
56000	69000	19.07468769620658
56000	71000	19.07468769620658
56000	73000	19.07468769620658

57000	1000	12.42555007939549
57000	3000	12.42555007939549
57000	5000	13.106619561419578
57000	7000	13.723217976797631
57000	9000	14.300940455015283
57000	11000	14.764979784283288
57000	13000	15.186541809631402
57000	15000	15.575053409840084
57000	17000	15.936892376609105
57000	19000	16.243532327396448
57000	21000	16.534767894545443
57000	23000	16.812563444098387
57000	25000	17.078497442653106
57000	27000	17.305974327322026
57000	29000	17.552847696756576
57000	31000	17.76497063480497
57000	33000	17.970782592081978
57000	35000	18.17076575404982
57000	37000	18.341303868806893
57000	39000	18.531461110923598
57000	41000	18.69395222229264
57000	43000	18.875476370373722
57000	45000	19.030859068541265
57000	47000	19.074687704525
57000	49000	19.074687704525
57000	51000	19.074687704525
57000	53000	19.074687704525
57000	55000	19.074687704525
57000	57000	19.074687704525
57000	59000	19.074687704525
57000	61000	19.074687704525
57000	63000	19.074687704525
57000	65000	19.074687704525
57000	67000	19.074687704525
57000	69000	19.074687704525
57000	71000	19.074687704525
57000	73000	19.074687704525

58000	1000	12.425550079395492
58000	3000	12.425550079395492
58000	5000	13.038230075993978
58000	7000	13.66617535009137
58000	9000	14.201860134828298
58000	11000	14.675946945311198
58000	13000	15.105120529305223
58000	15000	15.499657223919957
58000	17000	15.830843392646386
58000	19000	16.176799682408916
58000	21000	16.471272654652164
58000	23000	16.72135412452607
58000	25000	16.99108596550086
58000	27000	17.221598042569276
58000	29000	17.444250022734696
58000	31000	17.686192108365205
58000	33000	17.868633850307944
58000	35000	18.07147504508208
58000	37000	18.268705935035182
58000	39000	18.436994829738584
58000	41000	18.62474369662938
58000	43000	18.785255317309993
58000	45000	18.942452229339345
58000	47000	19.07468771012883
58000	49000	19.07468771012883
58000	51000	19.07468771012883
58000	53000	19.07468771012883
58000	55000	19.07468771012883
58000	57000	19.07468771012883
58000	59000	19.07468771012883
58000	61000	19.07468771012883
58000	63000	19.07468771012883
58000	65000	19.07468771012883
58000	67000	19.07468771012883
58000	69000	19.07468771012883
58000	71000	19.07468771012883
58000	73000	19.07468771012883

59000	1000	12.425550079395492
59000	3000	12.425550079395492
59000	5000	12.896763263587852
59000	7000	13.608236178896258
59000	9000	14.15142146198033
59000	11000	14.630770239803867
59000	13000	15.022324122959443
59000	15000	15.423156255441956
59000	17000	15.7589891044979
59000	19000	16.07522391980818
59000	21000	16.374745002642946
59000	23000	16.65979038967121
59000	25000	16.902457147443574
59000	27000	17.136117612837698
59000	29000	17.361630619859344
59000	31000	17.57972633312339
59000	33000	17.791031749068203
59000	35000	17.996090042062587
59000	37000	18.17076575404982
59000	39000	18.365343753436186
59000	41000	18.531461110923598
59000	43000	18.69395222229264
59000	45000	18.853020691986142
59000	47000	19.00885172833633
59000	49000	19.074687714234063
59000	51000	19.074687714234063
59000	53000	19.074687714234063
59000	55000	19.074687714234063
59000	57000	19.074687714234063
59000	59000	19.074687714234063
59000	61000	19.074687714234063
59000	63000	19.074687714234063
59000	65000	19.074687714234063
59000	67000	19.074687714234063
59000	69000	19.074687714234063
59000	71000	19.074687714234063
59000	73000	19.074687714234063

60000	1000	12.425550079395492
60000	3000	12.425550079395492
60000	5000	12.823466763833258
60000	7000	13.489497814193392
60000	9000	14.048639478113412
60000	11000	14.53903253442772
60000	13000	14.938085087765739
60000	15000	15.345503942719851
60000	17000	15.686170603794983
60000	19000	16.00648373602463
60000	21000	16.27661266024621
60000	23000	16.566265994585446
60000	25000	16.812563444098387
60000	27000	17.049492731531306
60000	29000	17.277969191228895
60000	31000	17.49876784887415
60000	33000	17.712551835969688
60000	35000	17.89431067945901
60000	37000	18.09642708056197
60000	39000	18.268705935035182
60000	41000	18.436994829738584
60000	43000	18.60153186617985
60000	45000	18.76253232867816
60000	47000	18.920191637257794
60000	49000	19.05280428050268
60000	51000	19.074687720771376
60000	53000	19.074687720771376
60000	55000	19.074687720771376
60000	57000	19.074687720771376
60000	59000	19.074687720771376
60000	61000	19.074687720771376
60000	63000	19.074687720771376
60000	65000	19.074687720771376
60000	67000	19.074687720771376
60000	69000	19.074687720771376
60000	71000	19.074687720771376
60000	73000	19.074687720771376

61000	1000	12.42555007939549
61000	3000	12.42555007939549
61000	5000	12.748292867079643
61000	7000	13.428604653750435
61000	9000	13.943158696024906
61000	11000	14.445356671400466
61000	13000	14.852330194791486
61000	15000	15.226756457877025
61000	17000	15.575053409840084
61000	19000	15.90176821734498
61000	21000	16.210262347969216
61000	23000	16.471272654652164
61000	25000	16.72135412452607
61000	27000	16.96168057169083
61000	29000	17.19322918968012
61000	31000	17.416823831426754
61000	33000	17.60649897779258
61000	35000	17.816995339811896
61000	37000	17.996090042062587
61000	39000	18.17076575404982
61000	41000	18.341303868806893
61000	43000	18.507957073384063
61000	45000	18.670953294083183
61000	47000	18.80791068717402
61000	49000	18.964648785581172
61000	51000	19.074687656182295
61000	53000	19.074687656182295
61000	55000	19.074687656182295
61000	57000	19.074687656182295
61000	59000	19.074687656182295
61000	61000	19.074687656182295
61000	63000	19.074687656182295
61000	65000	19.074687656182295
61000	67000	19.074687656182295
61000	69000	19.074687656182295
61000	71000	19.074687656182295
61000	73000	19.074687656182295

62000	1000	12.42555007939549
62000	3000	12.42555007939549
62000	5000	12.671094454158123
62000	7000	13.30350461591057
62000	9000	13.889340709244381
62000	11000	14.349621587946817
62000	13000	14.764979784283291
62000	15000	15.145999047748582
62000	17000	15.49965722391996
62000	19000	15.830843392646385
62000	21000	16.109283720021725
62000	23000	16.374745002642943
62000	25000	16.628774963514797
62000	27000	16.8726355593365
62000	29000	17.107371874670903
62000	31000	17.305974327322026
62000	33000	17.525861923880054
62000	35000	17.712551835969688
62000	37000	17.894310679459007
62000	39000	18.07147504508208
62000	41000	18.244344818041426
62000	43000	18.413188555971228
62000	45000	18.57824789374137
62000	47000	18.716881331227324
62000	49000	18.875476370373722
62000	51000	19.00885172833633
62000	53000	19.074687826337644
62000	55000	19.074687826337644
62000	57000	19.074687826337644
62000	59000	19.074687826337644
62000	61000	19.074687826337644
62000	63000	19.074687826337644
62000	65000	19.074687826337644
62000	67000	19.074687826337644
62000	69000	19.074687826337644
62000	71000	19.074687826337644
62000	73000	19.074687826337644

63000	1000	12.509929869049628
63000	3000	12.509929869049628
63000	5000	12.591704091137135
63000	7000	13.239176889523113
63000	9000	13.779402803891555
63000	11000	14.251693033026896
63000	13000	14.675946945311198
63000	15000	15.063898309164356
63000	17000	15.423156255441961
63000	19000	15.722702637236708
63000	21000	16.006483736024624
63000	23000	16.27661266024621
63000	25000	16.534767894545443
63000	27000	16.78230911989202
63000	29000	17.020356123152993
63000	31000	17.221598042569276
63000	33000	17.416823831426754
63000	35000	17.60649897779258
63000	37000	17.791031749068203
63000	39000	17.970782592081978
63000	41000	18.146071635269145
63000	43000	18.317184741400187
63000	45000	18.460724572853596
63000	47000	18.62474369662938
63000	49000	18.76253232867816
63000	51000	18.897866517122946
63000	53000	19.030859068541265
63000	55000	19.074687826337644
63000	57000	19.074687826337644
63000	59000	19.074687826337644
63000	61000	19.074687826337644
63000	63000	19.074687826337644
63000	65000	19.074687826337644
63000	67000	19.074687826337644
63000	69000	19.074687826337644
63000	71000	19.074687826337644
63000	73000	19.074687826337644

64000	1000	12.509929869049628
64000	3000	12.509929869049628
64000	5000	12.509929869049628
64000	7000	13.106619561419578
64000	9000	13.66617535009137
64000	11000	14.15142146198033
64000	13000	14.58513655569435
64000	15000	14.980389368825927
64000	17000	15.306230568227715
64000	19000	15.649388311130727
64000	21000	15.936892376609105
64000	23000	16.210262347969216
64000	25000	16.43927061711576
64000	27000	16.69064939367481
64000	29000	16.902457147443574
64000	31000	17.136117612837698
64000	33000	17.333861019232366
64000	35000	17.525861923880054
64000	37000	17.712551835969688
64000	39000	17.868633850307944
64000	41000	18.046435416832168
64000	43000	18.21990158175248
64000	45000	18.365343753436186
64000	47000	18.507957073384063
64000	49000	18.670953294083183
64000	51000	18.80791068717402
64000	53000	18.942452229339345
64000	55000	19.074687826337644
64000	57000	19.074687826337644
64000	59000	19.074687826337644
64000	61000	19.074687826337644
64000	63000	19.074687826337644
64000	65000	19.074687826337644
64000	67000	19.074687826337644
64000	69000	19.074687826337644
64000	71000	19.074687826337644
64000	73000	19.074687826337644

65000	1000	12.509929869049628
65000	3000	12.509929869049628
65000	5000	12.509929869049628
65000	7000	13.038230075993981
65000	9000	13.608236178896258
65000	11000	14.100355512435934
65000	13000	14.492444151968177
65000	15000	14.895401942517564
65000	17000	15.226756457877027
65000	19000	15.537490627660906
65000	21000	15.830843392646386
65000	23000	16.109283720021725
65000	25000	16.342216150862825
65000	27000	16.59760091570969
65000	29000	16.812563444098387
65000	31000	17.02035612315299
65000	33000	17.221598042569276
65000	35000	17.416823831426754
65000	37000	17.606498977792576
65000	39000	17.76497063480497
65000	41000	17.94538414180287
65000	43000	18.09642708056197
65000	45000	18.268705935035182
65000	47000	18.413188555971228
65000	49000	18.554891178421205
65000	51000	18.69395222229264
65000	53000	18.830498970355205
65000	55000	18.964648785581172
65000	57000	19.074687826337644
65000	59000	19.074687826337644
65000	61000	19.074687826337644
65000	63000	19.074687826337644
65000	65000	19.074687826337644
65000	67000	19.074687826337644
65000	69000	19.074687826337644
65000	71000	19.074687826337644
65000	73000	19.074687826337644

66000	1000	12.509929869049628
66000	3000	12.509929869049628
66000	5000	12.509929869049628
66000	7000	12.968312463604578
66000	9000	13.489497814193392
66000	11000	13.996249130979315
66000	13000	14.397754591098938
66000	15000	14.764979784283291
66000	17000	15.145999047748584
66000	19000	15.461547672340792
66000	21000	15.722702637236708
66000	23000	16.006483736024624
66000	25000	16.24353232739645
66000	27000	16.503104254238853
66000	29000	16.72135412452607
66000	31000	16.932138218931538
66000	33000	17.136117612837698
66000	35000	17.305974327322026
66000	37000	17.49876784887415
66000	39000	17.659730770334324
66000	41000	17.84286238600419
66000	43000	17.996090042062587
66000	45000	18.146071635269145
66000	47000	18.29298566803177
66000	49000	18.436994829738584
66000	51000	18.57824789374137
66000	53000	18.716881331227324
66000	55000	18.853020691986142
66000	57000	18.964648785581172
66000	59000	19.074687826337644
66000	61000	19.074687826337644
66000	63000	19.074687826337644
66000	65000	19.074687826337644
66000	67000	19.074687826337644
66000	69000	19.074687826337644
66000	71000	19.074687826337644
66000	73000	19.074687826337644

67000	1000	12.509929869049625
67000	3000	12.509929869049625
67000	5000	12.509929869049625
67000	7000	12.823466763833258
67000	9000	13.428604653750439
67000	11000	13.889340709244381
67000	13000	14.300940455015285
67000	15000	14.675946945311198
67000	17000	15.022324122959443
67000	19000	15.345503942719851
67000	21000	15.64938831113073
67000	23000	15.901768217344982
67000	25000	16.143141208862477
67000	27000	16.374745002642943
67000	29000	16.597600915709695
67000	31000	16.812563444098387
67000	33000	17.020356123152993
67000	35000	17.221598042569276
67000	37000	17.38928445648052
67000	39000	17.552847696756576
67000	41000	17.738811001358933
67000	43000	17.894310679459007
67000	45000	18.046435416832168
67000	47000	18.195375479708716
67000	49000	18.341303868806893
67000	51000	18.460724572853596
67000	53000	18.60153186617985
67000	55000	18.73974118211135
67000	57000	18.853020691986142
67000	59000	18.964648785581172
67000	61000	19.074687826337644
67000	63000	19.074687826337644
67000	65000	19.074687826337644
67000	67000	19.074687826337644
67000	69000	19.074687826337644
67000	71000	19.074687826337644
67000	73000	19.074687826337644

68000	1000	12.50992986904963
68000	3000	12.50992986904963
68000	5000	12.50992986904963
68000	7000	12.748292867079643
68000	9000	13.303504615910569
68000	11000	13.779402803891555
68000	13000	14.201860134828298
68000	15000	14.58513655569435
68000	17000	14.938085087765742
68000	19000	15.226756457877027
68000	21000	15.537490627660905
68000	23000	15.795034553375942
68000	25000	16.040958419890586
68000	27000	16.27661266024621
68000	29000	16.503104254238853
68000	31000	16.72135412452607
68000	33000	16.902457147443574
68000	35000	17.107371874670903
68000	37000	17.277969191228895
68000	39000	17.444250022734696
68000	41000	17.606498977792576
68000	43000	17.76497063480497
68000	45000	17.919893804633276
68000	47000	18.07147504508208
68000	49000	18.21990158175248
68000	51000	18.341303868806893
68000	53000	18.484378439199443
68000	55000	18.60153186617985
68000	57000	18.73974118211135
68000	59000	18.853020691986142
68000	61000	18.964648785581172
68000	63000	19.074687826337644
68000	65000	19.074687826337644
68000	67000	19.074687826337644
68000	69000	19.074687826337644
68000	71000	19.074687826337644
68000	73000	19.074687826337644

69000	1000	12.509929869049628
69000	3000	12.509929869049628
69000	5000	12.509929869049628
69000	7000	12.671094454158123
69000	9000	13.173573872308655
69000	11000	13.666175350091375
69000	13000	14.100355512435934
69000	15000	14.492444151968177
69000	17000	14.808859680710524
69000	19000	15.145999047748584
69000	21000	15.423156255441956
69000	23000	15.686170603794983
69000	25000	15.936892376609105
69000	27000	16.176799682408916
69000	29000	16.40709560122103
69000	31000	16.59760091570969
69000	33000	16.812563444098387
69000	35000	16.99108596550086
69000	37000	17.164736210437145
69000	39000	17.33386101923237
69000	41000	17.49876784887415
69000	43000	17.659730770334324
69000	45000	17.816995339811896
69000	47000	17.970782592081978
69000	49000	18.09642708056197
69000	51000	18.244344818041426
69000	53000	18.365343753436186
69000	55000	18.484378439199443
69000	57000	18.60153186617985
69000	59000	18.73974118211135
69000	61000	18.853020691986142
69000	63000	18.964648785581172
69000	65000	19.05280428050268
69000	67000	19.074687826337644
69000	69000	19.074687826337644
69000	71000	19.074687826337644
69000	73000	19.074687826337644

70000	1000	12.509929869049628
70000	3000	12.509929869049628
70000	5000	12.509929869049628
70000	7000	12.509929869049628
70000	9000	13.106619561419578
70000	11000	13.608236178896258
70000	13000	13.996249130979315
70000	15000	14.397754591098938
70000	17000	14.720679408711348
70000	19000	15.022324122959443
70000	21000	15.306230568227715
70000	23000	15.575053409840084
70000	25000	15.830843392646386
70000	27000	16.07522391980818
70000	29000	16.27661266024621
70000	31000	16.503104254238853
70000	33000	16.69064939367481
70000	35000	16.8726355593365
70000	37000	17.049492731531306
70000	39000	17.221598042569276
70000	41000	17.38928445648052
70000	43000	17.552847696756576
70000	45000	17.686192108365205
70000	47000	17.84286238600419
70000	49000	17.970782592081978
70000	51000	18.121292341961194
70000	53000	18.244344818041426
70000	55000	18.365343753436186
70000	57000	18.484378439199443
70000	59000	18.60153186617985
70000	61000	18.716881331227324
70000	63000	18.830498970355205
70000	65000	18.942452229339345
70000	67000	19.030859068541265
70000	69000	19.074687826337644
70000	71000	19.074687826337644
70000	73000	19.074687826337644

71000	1000	12.509929869049628
71000	3000	12.509929869049628
71000	5000	12.509929869049628
71000	7000	12.509929869049628
71000	9000	12.968312463604581
71000	11000	13.489497814193392
71000	13000	13.889340709244381
71000	15000	14.300940455015281
71000	17000	14.630770239803871
71000	19000	14.938085087765742
71000	21000	15.226756457877027
71000	23000	15.461547672340792
71000	25000	15.722702637236704
71000	27000	15.971796284203784
71000	29000	16.176799682408916
71000	31000	16.374745002642943
71000	33000	16.566265994585446
71000	35000	16.751906682340206
71000	37000	16.932138218931538
71000	39000	17.107371874670903
71000	41000	17.277969191228895
71000	43000	17.416823831426754
71000	45000	17.57972633312339
71000	47000	17.712551835969688
71000	49000	17.84286238600419
71000	51000	17.970782592081978
71000	53000	18.121292341961194
71000	55000	18.244344818041426
71000	57000	18.341303868806893
71000	59000	18.460724572853596
71000	61000	18.57824789374137
71000	63000	18.69395222229264
71000	65000	18.785255317309982
71000	67000	18.897866517122946
71000	69000	18.986781791962084
71000	71000	19.074687826337644
71000	73000	19.074687826337644

72000	1000	12.509929869049632
72000	3000	12.509929869049632
72000	5000	12.509929869049632
72000	7000	12.509929869049632
72000	9000	12.896763263587852
72000	11000	13.366626175208552
72000	13000	13.779402803891555
72000	15000	14.15142146198033
72000	17000	14.492444151968176
72000	19000	14.808859680710524
72000	21000	15.105120529305223
72000	23000	15.345503942719851
72000	25000	15.612350914371609
72000	27000	15.830843392646385
72000	29000	16.040958419890586
72000	31000	16.27661266024621
72000	33000	16.43927061711576
72000	35000	16.628774963514797
72000	37000	16.812563444098387
72000	39000	16.99108596550086
72000	41000	17.136117612837698
72000	43000	17.305974327322026
72000	45000	17.4442500227347
72000	47000	17.57972633312339
72000	49000	17.712551835969688
72000	51000	17.84286238600419
72000	53000	17.970782592081978
72000	55000	18.09642708056197
72000	57000	18.21990158175248
72000	59000	18.341303868806893
72000	61000	18.436994829738584
72000	63000	18.554891178421205
72000	65000	18.64788397774129
72000	67000	18.76253232867816
72000	69000	18.853020691986142
72000	71000	18.942452229339345
72000	73000	19.030859068541265

73000	1000	12.509929869049628
73000	3000	12.509929869049628
73000	5000	12.509929869049628
73000	7000	12.509929869049628
73000	9000	12.748292867079643
73000	11000	13.23917688952311
73000	13000	13.666175350091372
73000	15000	14.048639478113412
73000	17000	14.397754591098938
73000	19000	14.720679408711351
73000	21000	14.980389368825927
73000	23000	15.26665034906208
73000	25000	15.499657223919957
73000	27000	15.722702637236708
73000	29000	15.936892376609105
73000	31000	16.14314120886248
73000	33000	16.342216150862825
73000	35000	16.503104254238853
73000	37000	16.69064939367481
73000	39000	16.842671617441628
73000	41000	17.02035612315299
73000	43000	17.164736210437145
73000	45000	17.305974327322026
73000	47000	17.4442500227347
73000	49000	17.579726333123393
73000	51000	17.712551835969688
73000	53000	17.84286238600419
73000	55000	17.970782592081978
73000	57000	18.07147504508208
73000	59000	18.195375479708716
73000	61000	18.29298566803177
73000	63000	18.413188555971228
73000	65000	18.507957073384063
73000	67000	18.60153186617985
73000	69000	18.69395222229264
73000	71000	18.80791068717402
73000	73000	18.897866517122946

74000	1000	12.50992986904963
74000	3000	12.50992986904963
74000	5000	12.50992986904963
74000	7000	12.50992986904963
74000	9000	12.671094454158128
74000	11000	13.173573872308657
74000	13000	13.549358704278283
74000	15000	13.943158696024906
74000	17000	14.300940455015283
74000	19000	14.585136555694353
74000	21000	14.852330194791486
74000	23000	15.145999047748582
74000	25000	15.38447705513509
74000	27000	15.612350914371609
74000	29000	15.830843392646386
74000	31000	16.006483736024627
74000	33000	16.210262347969216
74000	35000	16.374745002642943
74000	37000	16.566265994585446
74000	39000	16.72135412452607
74000	41000	16.8726355593365
74000	43000	17.02035612315299
74000	45000	17.164736210437145
74000	47000	17.305974327322026
74000	49000	17.444250022734696
74000	51000	17.57972633312339
74000	53000	17.686192108365205
74000	55000	17.816995339811896
74000	57000	17.919893804633276
74000	59000	18.046435416832168
74000	61000	18.146071635269145
74000	63000	18.244344818041426
74000	65000	18.365343753436186
74000	67000	18.460724572853596
74000	69000	18.554891178421205
74000	71000	18.64788397774129
74000	73000	18.73974118211135

75000	1000	12.50992986904963
75000	3000	12.50992986904963
75000	5000	12.50992986904963
75000	7000	12.50992986904963
75000	9000	12.591704091137137
75000	11000	13.03823007599398
75000	13000	13.428604653750439
75000	15000	13.834765858391576
75000	17000	14.151421461980329
75000	19000	14.492444151968177
75000	21000	14.764979784283288
75000	23000	15.022324122959443
75000	25000	15.266650349062077
75000	27000	15.461547672340792
75000	29000	15.686170603794983
75000	31000	15.901768217344976
75000	33000	16.07522391980818
75000	35000	16.243532327396448
75000	37000	16.43927061711576
75000	39000	16.597600915709695
75000	41000	16.751906682340206
75000	43000	16.902457147443574
75000	45000	17.02035612315299
75000	47000	17.164736210437145
75000	49000	17.305974327322026
75000	51000	17.416823831426754
75000	53000	17.552847696756576
75000	55000	17.659730770334324
75000	57000	17.791031749068203
75000	59000	17.894310679459007
75000	61000	17.996090042062587
75000	63000	18.09642708056197
75000	65000	18.195375479708716
75000	67000	18.29298566803177
75000	69000	18.38930508820487
75000	71000	18.484378439199443
75000	73000	18.57824789374137

76000	1000	12.509929869049628
76000	3000	12.509929869049628
76000	5000	12.509929869049628
76000	7000	12.509929869049628
76000	9000	12.509929869049628
76000	11000	12.896763263587852
76000	13000	13.36662617520855
76000	15000	13.723217976797631
76000	17000	14.048639478113412
76000	19000	14.349621587946817
76000	21000	14.630770239803867
76000	23000	14.895401942517564
76000	25000	15.105120529305223
76000	27000	15.345503942719851
76000	29000	15.575053409840084
76000	31000	15.758989104497894
76000	33000	15.936892376609105
76000	35000	16.109283720021725
76000	37000	16.27661266024621
76000	39000	16.43927061711576
76000	41000	16.597600915709695
76000	43000	16.751906682340206
76000	45000	16.902457147443574
76000	47000	17.02035612315299
76000	49000	17.164736210437145
76000	51000	17.277969191228895
76000	53000	17.38928445648052
76000	55000	17.525861923880054
76000	57000	17.633166755285668
76000	59000	17.738811001358933
76000	61000	17.84286238600419
76000	63000	17.94538414180287
76000	65000	18.046435416832168
76000	67000	18.121292341961194
76000	69000	18.21990158175248
76000	71000	18.317184741400187
76000	73000	18.38930508820487

77000	1000	12.509929869049632
77000	3000	12.509929869049632
77000	5000	12.509929869049632
77000	7000	12.509929869049632
77000	9000	12.509929869049632
77000	11000	12.823466763833258
77000	13000	13.23917688952311
77000	15000	13.608236178896258
77000	17000	13.943158696024906
77000	19000	14.201860134828298
77000	21000	14.492444151968177
77000	23000	14.764979784283288
77000	25000	14.980389368825927
77000	27000	15.226756457877027
77000	29000	15.423156255441956
77000	31000	15.612350914371609
77000	33000	15.795034553375942
77000	35000	15.971796284203784
77000	37000	16.143141208862477
77000	39000	16.30950630678571
77000	41000	16.471272654652164
77000	43000	16.59760091570969
77000	45000	16.751906682340206
77000	47000	16.8726355593365
77000	49000	16.99108596550086
77000	51000	17.136117612837698
77000	53000	17.249844231732805
77000	55000	17.361630619859344
77000	57000	17.47156428477741
77000	59000	17.57972633312339
77000	61000	17.659730770334324
77000	63000	17.76497063480497
77000	65000	17.868633850307944
77000	67000	17.970782592081978
77000	69000	18.046435416832168
77000	71000	18.146071635269145
77000	73000	18.21990158175248

78000	1000	12.509929869049628
78000	3000	12.509929869049628
78000	5000	12.509929869049628
78000	7000	12.509929869049628
78000	9000	12.509929869049628
78000	11000	12.671094454158123
78000	13000	13.106619561419578
78000	15000	13.489497814193392
78000	17000	13.779402803891555
78000	19000	14.100355512435934
78000	21000	14.349621587946817
78000	23000	14.630770239803867
78000	25000	14.852330194791486
78000	27000	15.063898309164356
78000	29000	15.266650349062077
78000	31000	15.461547672340792
78000	33000	15.649388311130727
78000	35000	15.83084339264639
78000	37000	16.006483736024627
78000	39000	16.143141208862477
78000	41000	16.30950630678571
78000	43000	16.43927061711576
78000	45000	16.597600915709695
78000	47000	16.72135412452607
78000	49000	16.842671617441628
78000	51000	16.96168057169083
78000	53000	17.078497442653102
78000	55000	17.19322918968012
78000	57000	17.305974327322026
78000	59000	17.38928445648052
78000	61000	17.49876784887415
78000	63000	17.60649897779258
78000	65000	17.686192108365205
78000	67000	17.791031749068203
78000	69000	17.868633850307944
78000	71000	17.94538414180287
78000	73000	18.046435416832168

79000	1000	12.509929869049628
79000	3000	12.509929869049628
79000	5000	12.509929869049628
79000	7000	12.509929869049628
79000	9000	12.509929869049628
79000	11000	12.591704091137135
79000	13000	12.968312463604578
79000	15000	13.366626175208552
79000	17000	13.666175350091375
79000	19000	13.943158696024906
79000	21000	14.251693033026896
79000	23000	14.492444151968176
79000	25000	14.720679408711348
79000	27000	14.938085087765742
79000	29000	15.145999047748584
79000	31000	15.345503942719851
79000	33000	15.49965722391996
79000	35000	15.686170603794983
79000	37000	15.866419897946939
79000	39000	16.006483736024624
79000	41000	16.14314120886248
79000	43000	16.27661266024621
79000	45000	16.43927061711576
79000	47000	16.566265994585446
79000	49000	16.690649393674814
79000	51000	16.78230911989202
79000	53000	16.902457147443574
79000	55000	17.020356123152993
79000	57000	17.136117612837698
79000	59000	17.221598042569276
79000	61000	17.33386101923237
79000	63000	17.416823831426754
79000	65000	17.49876784887415
79000	67000	17.60649897779258
79000	69000	17.686192108365205
79000	71000	17.76497063480497
79000	73000	17.84286238600419

80000	1000	12.509929869049628
80000	3000	12.509929869049628
80000	5000	12.509929869049628
80000	7000	12.509929869049628
80000	9000	12.509929869049628
80000	11000	12.509929869049628
80000	13000	12.823466763833258
80000	15000	13.23917688952311
80000	17000	13.549358704278283
80000	19000	13.834765858391574
80000	21000	14.100355512435934
80000	23000	14.349621587946817
80000	25000	14.58513655569435
80000	27000	14.808859680710524
80000	29000	14.980389368825927
80000	31000	15.186541809631402
80000	33000	15.384477055135093
80000	35000	15.53749062766091
80000	37000	15.686170603794983
80000	39000	15.830843392646385
80000	41000	16.006483736024624
80000	43000	16.143141208862477
80000	45000	16.27661266024621
80000	47000	16.374745002642943
80000	49000	16.503104254238853
80000	51000	16.628774963514797
80000	53000	16.72135412452607
80000	55000	16.842671617441628
80000	57000	16.932138218931538
80000	59000	17.049492731531306
80000	61000	17.136117612837698
80000	63000	17.221598042569276
80000	65000	17.33386101923237
80000	67000	17.416823831426754
80000	69000	17.49876784887415
80000	71000	17.57972633312339
80000	73000	17.659730770334324

81000	1000	12.509929869049628
81000	3000	12.509929869049628
81000	5000	12.509929869049628
81000	7000	12.509929869049628
81000	9000	12.509929869049628
81000	11000	12.509929869049628
81000	13000	12.748292867079643
81000	15000	13.106619561419581
81000	17000	13.428604653750439
81000	19000	13.666175350091375
81000	21000	13.943158696024906
81000	23000	14.201860134828298
81000	25000	14.445356671400466
81000	27000	14.630770239803867
81000	29000	14.852330194791486
81000	31000	15.022324122959443
81000	33000	15.226756457877027
81000	35000	15.38447705513509
81000	37000	15.537490627660905
81000	39000	15.686170603794983
81000	41000	15.830843392646385
81000	43000	15.971796284203784
81000	45000	16.07522391980818
81000	47000	16.210262347969216
81000	49000	16.342216150862825
81000	51000	16.43927061711576
81000	53000	16.566265994585446
81000	55000	16.659790389671205
81000	57000	16.751906682340206
81000	59000	16.842671617441628
81000	61000	16.961680571690835
81000	63000	17.049492731531306
81000	65000	17.136117612837698
81000	67000	17.221598042569276
81000	69000	17.277969191228895
81000	71000	17.361630619859344
81000	73000	17.4442500227347

82000	1000	12.509929869049632
82000	3000	12.509929869049632
82000	5000	12.509929869049632
82000	7000	12.509929869049632
82000	9000	12.509929869049632
82000	11000	12.509929869049632
82000	13000	12.591704091137139
82000	15000	12.968312463604585
82000	17000	13.23917688952311
82000	19000	13.549358704278283
82000	21000	13.834765858391574
82000	23000	14.048639478113408
82000	25000	14.300940455015283
82000	27000	14.492444151968176
82000	29000	14.675946945311198
82000	31000	14.895401942517564
82000	33000	15.063898309164356
82000	35000	15.226756457877027
82000	37000	15.38447705513509
82000	39000	15.499657223919957
82000	41000	15.64938831113073
82000	43000	15.795034553375944
82000	45000	15.90176821734498
82000	47000	16.040958419890586
82000	49000	16.14314120886248
82000	51000	16.27661266024621
82000	53000	16.374745002642943
82000	55000	16.471272654652164
82000	57000	16.566265994585446
82000	59000	16.659790389671205
82000	61000	16.751906682340206
82000	63000	16.842671617441628
82000	65000	16.932138218931538
82000	67000	16.99108596550086
82000	69000	17.078497442653106
82000	71000	17.164736210437145
82000	73000	17.221598042569276

83000	1000	12.509929869049628
83000	3000	12.509929869049628
83000	5000	12.509929869049628
83000	7000	12.509929869049628
83000	9000	12.509929869049628
83000	11000	12.509929869049628
83000	13000	12.509929869049628
83000	15000	12.823466763833261
83000	17000	13.106619561419578
83000	19000	13.428604653750439
83000	21000	13.666175350091375
83000	23000	13.889340709244381
83000	25000	14.15142146198033
83000	27000	14.349621587946817
83000	29000	14.53903253442772
83000	31000	14.720679408711351
83000	33000	14.895401942517564
83000	35000	15.063898309164356
83000	37000	15.186541809631402
83000	39000	15.345503942719851
83000	41000	15.461547672340792
83000	43000	15.612350914371609
83000	45000	15.722702637236708
83000	47000	15.866419897946939
83000	49000	15.971796284203784
83000	51000	16.07522391980818
83000	53000	16.176799682408916
83000	55000	16.27661266024621
83000	57000	16.374745002642943
83000	59000	16.471272654652164
83000	61000	16.534767894545443
83000	63000	16.628774963514797
83000	65000	16.72135412452607
83000	67000	16.78230911989202
83000	69000	16.8726355593365
83000	71000	16.932138218931538
83000	73000	17.02035612315299

84000	1000	12.509929869049628
84000	3000	12.509929869049628
84000	5000	12.509929869049628
84000	7000	12.509929869049628
84000	9000	12.509929869049628
84000	11000	12.509929869049628
84000	13000	12.509929869049628
84000	15000	12.671094454158126
84000	17000	12.968312463604576
84000	19000	13.239176889523113
84000	21000	13.489497814193392
84000	23000	13.779402803891555
84000	25000	13.996249130979315
84000	27000	14.201860134828298
84000	29000	14.349621587946817
84000	31000	14.539032534427719
84000	33000	14.720679408711351
84000	35000	14.852330194791486
84000	37000	15.022324122959443
84000	39000	15.145999047748584
84000	41000	15.306230568227715
84000	43000	15.423156255441956
84000	45000	15.537490627660905
84000	47000	15.64938831113073
84000	49000	15.758989104497894
84000	51000	15.866419897946939
84000	53000	15.971796284203784
84000	55000	16.07522391980818
84000	57000	16.143141208862477
84000	59000	16.243532327396448
84000	61000	16.342216150862825
84000	63000	16.40709560122103
84000	65000	16.503104254238853
84000	67000	16.56626599458545
84000	69000	16.628774963514797
84000	71000	16.72135412452607
84000	73000	16.78230911989202

85000	1000	12.509929869049628
85000	3000	12.509929869049628
85000	5000	12.509929869049628
85000	7000	12.509929869049628
85000	9000	12.509929869049628
85000	11000	12.509929869049628
85000	13000	12.509929869049628
85000	15000	12.509929869049628
85000	17000	12.823466763833258
85000	19000	13.106619561419578
85000	21000	13.366626175208552
85000	23000	13.608236178896258
85000	25000	13.834765858391574
85000	27000	13.996249130979315
85000	29000	14.201860134828294
85000	31000	14.349621587946817
85000	33000	14.53903253442772
85000	35000	14.675946945311198
85000	37000	14.852330194791486
85000	39000	14.980389368825927
85000	41000	15.105120529305223
85000	43000	15.226756457877027
85000	45000	15.345503942719851
85000	47000	15.461547672340792
85000	49000	15.575053409840084
85000	51000	15.649388311130727
85000	53000	15.7589891044979
85000	55000	15.866419897946939
85000	57000	15.936892376609105
85000	59000	16.040958419890586
85000	61000	16.109283720021725
85000	63000	16.176799682408916
85000	65000	16.27661266024621
85000	67000	16.342216150862825
85000	69000	16.40709560122103
85000	71000	16.47127265465216
85000	73000	16.534767894545443

86000	1000	12.509929869049628
86000	3000	12.509929869049628
86000	5000	12.509929869049628
86000	7000	12.509929869049628
86000	9000	12.509929869049628
86000	11000	12.509929869049628
86000	13000	12.509929869049628
86000	15000	12.509929869049628
86000	17000	12.671094454158123
86000	19000	12.968312463604576
86000	21000	13.173573872308657
86000	23000	13.428604653750439
86000	25000	13.666175350091372
86000	27000	13.834765858391574
86000	29000	14.048639478113412
86000	31000	14.201860134828298
86000	33000	14.349621587946814
86000	35000	14.492444151968176
86000	37000	14.630770239803871
86000	39000	14.764979784283288
86000	41000	14.895401942517564
86000	43000	15.022324122959443
86000	45000	15.145999047748584
86000	47000	15.26665034906208
86000	49000	15.345503942719851
86000	51000	15.461547672340792
86000	53000	15.537490627660905
86000	55000	15.649388311130727
86000	57000	15.722702637236708
86000	59000	15.795034553375944
86000	61000	15.866419897946939
86000	63000	15.971796284203784
86000	65000	16.040958419890586
86000	67000	16.109283720021725
86000	69000	16.176799682408916
86000	71000	16.243532327396448
86000	73000	16.27661266024621

87000	1000	12.591704091137137
87000	3000	12.591704091137137
87000	5000	12.591704091137137
87000	7000	12.591704091137137
87000	9000	12.591704091137137
87000	11000	12.591704091137137
87000	13000	12.591704091137137
87000	15000	12.591704091137137
87000	17000	12.591704091137137
87000	19000	12.74829286707964
87000	21000	13.038230075993981
87000	23000	13.23917688952311
87000	25000	13.489497814193392
87000	27000	13.66617535009137
87000	29000	13.834765858391576
87000	31000	13.996249130979312
87000	33000	14.15142146198033
87000	35000	14.300940455015285
87000	37000	14.445356671400466
87000	39000	14.58513655569435
87000	41000	14.720679408711348
87000	43000	14.808859680710524
87000	45000	14.938085087765742
87000	47000	15.022324122959443
87000	49000	15.145999047748584
87000	51000	15.226756457877025
87000	53000	15.306230568227715
87000	55000	15.423156255441956
87000	57000	15.499657223919957
87000	59000	15.575053409840084
87000	61000	15.649388311130727
87000	63000	15.7227026372367
87000	65000	15.795034553375944
87000	67000	15.866419897946939
87000	69000	15.90176821734498
87000	71000	15.971796284203784
87000	73000	16.040958419890586

88000	1000	12.591704091137135
88000	3000	12.591704091137135
88000	5000	12.591704091137135
88000	7000	12.591704091137135
88000	9000	12.591704091137135
88000	11000	12.591704091137135
88000	13000	12.591704091137135
88000	15000	12.591704091137135
88000	17000	12.591704091137135
88000	19000	12.591704091137135
88000	21000	12.896763263587852
88000	23000	13.106619561419581
88000	25000	13.30350461591057
88000	27000	13.489497814193392
88000	29000	13.666175350091372
88000	31000	13.834765858391574
88000	33000	13.996249130979312
88000	35000	14.100355512435934
88000	37000	14.251693033026896
88000	39000	14.397754591098941
88000	41000	14.492444151968177
88000	43000	14.630770239803867
88000	45000	14.720679408711348
88000	47000	14.808859680710524
88000	49000	14.895401942517564
88000	51000	15.022324122959443
88000	53000	15.105120529305223
88000	55000	15.186541809631402
88000	57000	15.266650349062077
88000	59000	15.345503942719851
88000	61000	15.38447705513509
88000	63000	15.461547672340792
88000	65000	15.537490627660905
88000	67000	15.612350914371609
88000	69000	15.649388311130727
88000	71000	15.722702637236708
88000	73000	15.758989104497894

89000	1000	12.591704091137133
89000	3000	12.591704091137133
89000	5000	12.591704091137133
89000	7000	12.591704091137133
89000	9000	12.591704091137133
89000	11000	12.591704091137133
89000	13000	12.591704091137133
89000	15000	12.591704091137133
89000	17000	12.591704091137133
89000	19000	12.591704091137133
89000	21000	12.671094454158123
89000	23000	12.896763263587852
89000	25000	13.106619561419576
89000	27000	13.303504615910569
89000	29000	13.489497814193392
89000	31000	13.608236178896258
89000	33000	13.779402803891555
89000	35000	13.889340709244381
89000	37000	14.048639478113412
89000	39000	14.151421461980334
89000	41000	14.300940455015285
89000	43000	14.397754591098938
89000	45000	14.492444151968177
89000	47000	14.58513655569435
89000	49000	14.675946945311198
89000	51000	14.764979784283288
89000	53000	14.852330194791486
89000	55000	14.938085087765739
89000	57000	15.022324122959434
89000	59000	15.063898309164356
89000	61000	15.145999047748584
89000	63000	15.226756457877027
89000	65000	15.26665034906208
89000	67000	15.345503942719851
89000	69000	15.38447705513509
89000	71000	15.461547672340792
89000	73000	15.499657223919957

90000	1000	12.591704091137135
90000	3000	12.591704091137135
90000	5000	12.591704091137135
90000	7000	12.591704091137135
90000	9000	12.591704091137135
90000	11000	12.591704091137135
90000	13000	12.591704091137135
90000	15000	12.591704091137135
90000	17000	12.591704091137135
90000	19000	12.591704091137135
90000	21000	12.591704091137135
90000	23000	12.748292867079643
90000	25000	12.896763263587852
90000	27000	13.106619561419578
90000	29000	13.303504615910569
90000	31000	13.428604653750439
90000	33000	13.549358704278283
90000	35000	13.723217976797631
90000	37000	13.834765858391576
90000	39000	13.943158696024906
90000	41000	14.048639478113412
90000	43000	14.15142146198033
90000	45000	14.251693033026896
90000	47000	14.349621587946814
90000	49000	14.445356671400466
90000	51000	14.53903253442772
90000	53000	14.630770239803871
90000	55000	14.675946945311198
90000	57000	14.764979784283291
90000	59000	14.80885968071053
90000	61000	14.895401942517564
90000	63000	14.938085087765742
90000	65000	15.022324122959443
90000	67000	15.063898309164356
90000	69000	15.105120529305223
90000	71000	15.186541809631402
90000	73000	15.226756457877027

91000	1000	12.591704091137135
91000	3000	12.591704091137135
91000	5000	12.591704091137135
91000	7000	12.591704091137135
91000	9000	12.591704091137135
91000	11000	12.591704091137135
91000	13000	12.591704091137135
91000	15000	12.591704091137135
91000	17000	12.591704091137135
91000	19000	12.591704091137135
91000	21000	12.591704091137135
91000	23000	12.591704091137135
91000	25000	12.748292867079643
91000	27000	12.896763263587852
91000	29000	13.038230075993981
91000	31000	13.23917688952311
91000	33000	13.36662617520855
91000	35000	13.489497814193392
91000	37000	13.608236178896258
91000	39000	13.723217976797631
91000	41000	13.83476585839157
91000	43000	13.943158696024906
91000	45000	14.048639478113412
91000	47000	14.100355512435934
91000	49000	14.201860134828294
91000	51000	14.300940455015281
91000	53000	14.349621587946814
91000	55000	14.445356671400466
91000	57000	14.492444151968177
91000	59000	14.585136555694353
91000	61000	14.630770239803871
91000	63000	14.675946945311198
91000	65000	14.720679408711351
91000	67000	14.808859680710524
91000	69000	14.852330194791486
91000	71000	14.895401942517564
91000	73000	14.938085087765742

92000	1000	12.591704091137137
92000	3000	12.591704091137137
92000	5000	12.591704091137137
92000	7000	12.591704091137137
92000	9000	12.591704091137137
92000	11000	12.591704091137137
92000	13000	12.591704091137137
92000	15000	12.591704091137137
92000	17000	12.591704091137137
92000	19000	12.591704091137137
92000	21000	12.591704091137137
92000	23000	12.591704091137137
92000	25000	12.591704091137137
92000	27000	12.671094454158128
92000	29000	12.896763263587852
92000	31000	13.03823007599398
92000	33000	13.173573872308657
92000	35000	13.239176889523113
92000	37000	13.366626175208552
92000	39000	13.489497814193392
92000	41000	13.608236178896258
92000	43000	13.723217976797628
92000	45000	13.779402803891555
92000	47000	13.889340709244381
92000	49000	13.943158696024906
92000	51000	14.048639478113412
92000	53000	14.100355512435934
92000	55000	14.151421461980329
92000	57000	14.251693033026896
92000	59000	14.300940455015285
92000	61000	14.349621587946817
92000	63000	14.397754591098938
92000	65000	14.445356671400466
92000	67000	14.492444151968177
92000	69000	14.53903253442772
92000	71000	14.58513655569435
92000	73000	14.630770239803867

93000	1000	12.591704091137137
93000	3000	12.591704091137137
93000	5000	12.591704091137137
93000	7000	12.591704091137137
93000	9000	12.591704091137137
93000	11000	12.591704091137137
93000	13000	12.591704091137137
93000	15000	12.591704091137137
93000	17000	12.591704091137137
93000	19000	12.591704091137137
93000	21000	12.591704091137137
93000	23000	12.591704091137137
93000	25000	12.591704091137137
93000	27000	12.591704091137137
93000	29000	12.671094454158123
93000	31000	12.823466763833258
93000	33000	12.896763263587852
93000	35000	13.038230075993981
93000	37000	13.173573872308657
93000	39000	13.239176889523113
93000	41000	13.366626175208552
93000	43000	13.42860465375044
93000	45000	13.549358704278283
93000	47000	13.608236178896256
93000	49000	13.723217976797628
93000	51000	13.779402803891555
93000	53000	13.834765858391576
93000	55000	13.889340709244381
93000	57000	13.943158696024906
93000	59000	13.996249130979315
93000	61000	14.048639478113412
93000	63000	14.100355512435934
93000	65000	14.151421461980329
93000	67000	14.201860134828298
93000	69000	14.251693033026896
93000	71000	14.300940455015281
93000	73000	14.349621587946817

94000	1000	12.591704091137137
94000	3000	12.591704091137137
94000	5000	12.591704091137137
94000	7000	12.591704091137137
94000	9000	12.591704091137137
94000	11000	12.591704091137137
94000	13000	12.591704091137137
94000	15000	12.591704091137137
94000	17000	12.591704091137137
94000	19000	12.591704091137137
94000	21000	12.591704091137137
94000	23000	12.591704091137137
94000	25000	12.591704091137137
94000	27000	12.591704091137137
94000	29000	12.591704091137137
94000	31000	12.591704091137137
94000	33000	12.671094454158126
94000	35000	12.823466763833256
94000	37000	12.896763263587852
94000	39000	13.03823007599398
94000	41000	13.106619561419578
94000	43000	13.173573872308657
94000	45000	13.303504615910569
94000	47000	13.366626175208552
94000	49000	13.428604653750439
94000	51000	13.489497814193388
94000	53000	13.549358704278283
94000	55000	13.608236178896258
94000	57000	13.66617535009137
94000	59000	13.723217976797628
94000	61000	13.779402803891559
94000	63000	13.834765858391574
94000	65000	13.889340709244381
94000	67000	13.943158696024906
94000	69000	13.943158696024906
94000	71000	13.996249130979315
94000	73000	14.048639478113412


